The First Tidally Disrupted Ultra-Faint Dwarf Galaxy? - Spectroscopic Analysis of the Tucana III Stream

We present a spectroscopic study of the tidal tails and core of the Milky Way satellite Tucana III, collectively referred to as the Tucana III stream, using the 2dF+AAOmega spectrograph on the Anglo-Australian Telescope and the IMACS spectrograph on the Magellan/Baade Telescope. In addition to recovering the brightest 9 previously known member stars in the Tucana III core, we identify 22 members in the tidal tails. We observe strong evidence for a velocity gradient of 8.0 km/s/deg (or 18.3 km/s/kpc over at least 3$^{\circ}$ (or 1.3 kpc) on the sky. Based on the continuity in velocity we confirm that the Tucana III tails are real tidal extensions of Tucana III. The large velocity gradient of the stream implies that Tucana III is likely on a radial orbit. We successfully obtain metallicities for 4 members in the core and 12 members in the tails. We find that members close to the ends of the stream tend to be more metal-poor than members in the core, indicating a possible metallicity gradient between the center of the progenitor halo and its edge. The spread in metallicity suggests that the progenitor of the Tucana III stream is a dwarf galaxy rather than a star cluster. Furthermore, we find that with the precise photometry of the Dark Energy Survey data, there is a discernible color offset between metal-rich disk stars and metal-poor stream members. This metallicity-dependent color offers a more efficient method to recognize metal-poor targets and will increase the selection efficiency of stream members for future spectroscopic follow-up programs on stellar streams.

==> metatable.txt <==
#id                          ra      dec     gmag   rmag    cat   inst  snr     vel velerr  ew  ewerr feh feherr mem prob
DESJ000002.97$-$591838.5   0.01238 -59.31070 16.456 15.746  DR1    AAT  14.2    9.49 1.64  4.71 1.09   nan  nan   0  0.00
DESJ000004.16$-$595426.8   0.01732 -59.90743 17.313 17.067  DR1    AAT  22.1  100.02 0.90  4.69 0.42   nan  nan   0  0.00
DESJ000009.09$-$592830.6   0.03787 -59.47518 16.523 15.826  DR1    AAT  28.6   66.14 0.69  6.59 0.29   nan  nan   0  0.00
DESJ000017.27$-$594446.0   0.07194 -59.74612 16.661 15.957  DR1    AAT  11.4   20.06 1.24  6.48 0.47   nan  nan   0  0.00
DESJ000022.46$-$592503.7   0.09357 -59.41768 18.665 18.163  DR1    AAT  11.0  -14.76 1.66  4.23 0.56   nan  nan   0  0.00
DESJ000022.92$-$593738.0   0.09550 -59.62722 18.574 18.091  DR1    AAT  11.5  -23.78 1.69  5.57 0.69   nan  nan   0  0.00
DESJ000023.99$-$600523.8   0.09997 -60.08994 18.181 17.673  DR1    AAT  15.0   65.52 1.09  5.25 0.57   nan  nan   0  0.00
DESJ000028.54$-$592127.0   0.11890 -59.35751 18.702 18.186  DR1    AAT   9.0    2.56 1.98  5.36 0.55   nan  nan   0  0.00
DESJ000029.43$-$593330.6   0.12261 -59.55850 17.713 17.140  DR1    AAT  13.8   97.49 1.24  6.03 0.54   nan  nan   0  0.00
DESJ000032.67$-$594100.8   0.13612 -59.68356 18.757 18.293  DR1    AAT  11.2  181.52 1.70  2.01 0.78   nan  nan   0  0.00
DESJ000033.24$-$593908.5   0.13850 -59.65237 16.313 15.676  DR1    AAT  30.9   13.76 0.64  6.41 0.33   nan  nan   0  0.00
DESJ000035.88$-$585459.7   0.14949 -58.91658 18.964 18.486  DR1    AAT   7.4  115.43 2.60   nan  nan   nan  nan   0  0.00
DESJ000036.87$-$591606.6   0.15361 -59.26849 17.667 17.114  DR1    AAT  13.2   44.55 2.09  5.68 0.51   nan  nan   0  0.00
DESJ000039.81$-$592652.9   0.16589 -59.44801 18.370 17.901  DR1    AAT  13.8  -26.44 1.63  5.66 0.47   nan  nan   0  0.00
DESJ000044.61$-$595329.2   0.18587 -59.89145 19.196 18.736  DR1    AAT   7.3   21.29 3.01   nan  nan   nan  nan   0  0.00
DESJ000051.22$-$592859.2   0.21341 -59.48310 18.472 17.983  DR1    AAT  12.5  248.81 1.74  4.44 0.67   nan  nan   0  0.00
DESJ000051.69$-$593741.8   0.21536 -59.62827 16.404 15.707  DR1    AAT  13.2   -2.93 1.10   nan  nan   nan  nan   0  0.00
DESJ000054.62$-$594722.1   0.22760 -59.78947 17.205 16.642  DR1    AAT  14.6  -30.85 1.13  5.45 0.63   nan  nan   0  0.00
DESJ000054.63$-$592021.0   0.22764 -59.33917 16.472 15.742  DR1    AAT  14.0  -14.94 1.06  6.88 0.56   nan  nan   0  0.00
DESJ000104.25$-$590114.3   0.26773 -59.02064 17.229 17.319  DR1    AAT  17.4   54.17 1.50   nan  nan   nan  nan   0  0.00
DESJ000104.89$-$594814.4   0.27039 -59.80400 18.833 18.394  DR1    AAT   8.0  -85.13 4.37  2.19 0.60   nan  nan   0  0.49
DESJ000111.56$-$591451.8   0.29818 -59.24772 19.120 18.679  DR1    AAT   6.1    4.15 2.74   nan  nan   nan  nan   0  0.00
DESJ000111.86$-$592042.7   0.29940 -59.34519 18.027 17.475  DR1    AAT  19.5   88.64 0.94  4.82 0.41   nan  nan   0  0.00
DESJ000111.88$-$595557.5   0.29948 -59.93264 16.807 16.229  DR1    AAT  10.8   -8.47 2.26  4.35 1.33   nan  nan   0  0.00
DESJ000112.06$-$591109.1   0.30025 -59.18585 19.006 18.512  DR1    AAT   6.9  122.24 2.70   nan  nan   nan  nan   0  0.00
DESJ000114.09$-$600802.6   0.30869 -60.13405 18.918 18.477  DR1    AAT   8.5   52.77 2.09   nan  nan   nan  nan   0  0.00
DESJ000117.31$-$590809.0   0.32212 -59.13582 17.895 17.354  DR1    AAT  11.5   81.76 1.37  6.84 0.62   nan  nan   0  0.00
DESJ000119.02$-$591512.4   0.32924 -59.25344 16.310 15.652  DR1    AAT  13.1   -7.37 1.38  5.79 0.75   nan  nan   0  0.00
DESJ000124.74$-$594039.0   0.35308 -59.67751 18.683 18.219  Y2Q    AAT  13.1  124.00 1.34  3.05 1.18   nan  nan   0  0.00
DESJ000125.98$-$591948.4   0.35824 -59.33011 18.049 17.514  DR1    AAT  18.4  -12.12 0.92  6.40 0.59   nan  nan   0  0.00
DESJ000127.18$-$591811.3   0.36325 -59.30313 18.211 17.722  DR1    AAT  15.3   23.12 1.23  6.71 0.70   nan  nan   0  0.00
DESJ000129.65$-$591359.6   0.37354 -59.23323 17.274 16.708  DR1    AAT  37.7  150.16 0.66  2.54 0.22   nan  nan   0  0.00
DESJ000130.48$-$593605.8   0.37700 -59.60161 17.603 17.066  DR1    AAT  12.7   10.72 1.40  6.64 0.66   nan  nan   0  0.00
DESJ000133.16$-$592333.7   0.38818 -59.39271 18.788 18.305  DR1    AAT   9.6  109.75 1.73  4.94 0.55   nan  nan   0  0.00
DESJ000138.71$-$593759.5   0.41129 -59.63320 17.835 17.306  DR1    AAT  12.5   22.58 1.24  7.11 0.43   nan  nan   0  0.00
DESJ000141.77$-$592528.3   0.42404 -59.42452 16.827 16.189  DR1    AAT   9.1   35.69 2.48  6.84 0.50   nan  nan   0  0.00
DESJ000145.55$-$591437.8   0.43978 -59.24384 16.603 15.983  DR1    AAT  12.1   15.11 1.47  4.84 0.49   nan  nan   0  0.00
DESJ000150.95$-$594232.2   0.46229 -59.70894 18.190 17.635  DR1    AAT  15.4  -38.18 1.05  6.27 0.46   nan  nan   0  0.00
DESJ000205.85$-$591601.8   0.52439 -59.26718 17.811 17.278  DR1    AAT  13.4   91.92 1.43  6.29 0.55   nan  nan   0  0.00
DESJ000206.77$-$595036.4   0.52819 -59.84344 19.096 18.655  DR1    AAT   6.4   40.12 2.89   nan  nan   nan  nan   0  0.00
DESJ000210.29$-$593343.0   0.54286 -59.56193 18.308 17.832  DR1    AAT  12.1  123.37 1.36  5.15 0.61   nan  nan   0  0.00
DESJ000211.10$-$600559.0   0.54623 -60.09972 18.887 18.445  DR1    AAT   9.6  111.73 1.95  2.85 0.54   nan  nan   0  0.00
DESJ000217.66$-$592347.4   0.57360 -59.39650 18.387 17.886  DR1    AAT  12.8   41.54 1.76  6.77 0.48   nan  nan   0  0.00
DESJ000218.06$-$595133.2   0.57524 -59.85921 17.178 17.044  DR1    AAT  23.4  100.48 1.13  2.14 0.26   nan  nan   0  0.00
DESJ000218.93$-$590444.7   0.57887 -59.07907 18.819 18.320  DR1    AAT  10.0   32.41 1.85  6.95 0.77   nan  nan   0  0.00
DESJ000230.04$-$594012.3   0.62518 -59.67008 17.309 17.003  DR1    AAT  24.9  140.22 0.84  3.04 0.36   nan  nan   0  0.00
DESJ000232.48$-$590651.9   0.63532 -59.11440 16.926 16.325  DR1    AAT  21.7   93.91 1.60  6.09 0.32   nan  nan   0  0.00
DESJ000232.84$-$600511.8   0.63682 -60.08661 16.624 15.941  DR1    AAT  12.6   27.27 1.71  6.21 0.45   nan  nan   0  0.00
DESJ000234.74$-$593056.8   0.64473 -59.51578 19.341 18.881  DR1    AAT   5.7  -92.26 4.46   nan  nan   nan  nan   1  0.78
DESJ000235.07$-$585954.5   0.64611 -58.99848 16.704 16.047  DR1    AAT  10.1  -28.63 1.42  6.03 0.60   nan  nan   0  0.00
DESJ000237.50$-$595038.1   0.65627 -59.84391 16.953 16.343  DR1    AAT   8.2  -29.82 1.79   nan  nan   nan  nan   0  0.00
DESJ000239.29$-$590248.8   0.66373 -59.04689 18.829 18.329  DR1    AAT  10.1   37.62 1.75  3.79 1.44   nan  nan   0  0.00
DESJ000248.06$-$591857.6   0.70023 -59.31599 17.839 17.276  DR1    AAT  11.4  -43.94 1.57  6.16 0.63   nan  nan   0  0.00
DESJ000250.34$-$590812.2   0.70976 -59.13672 16.917 16.319  DR1    AAT   8.6   36.34 1.82   nan  nan   nan  nan   0  0.00
DESJ000251.59$-$590415.1   0.71497 -59.07086 18.413 17.904  DR1    AAT  15.2   89.05 1.12  5.95 0.41   nan  nan   0  0.00
DESJ000252.27$-$595553.2   0.71778 -59.93144 18.983 18.545  DR1    AAT   8.8  176.38 2.40   nan  nan   nan  nan   0  0.00
DESJ000258.54$-$592918.4   0.74392 -59.48845 18.213 17.742  DR1    AAT  16.0   69.29 1.48  5.93 0.40   nan  nan   0  0.00
DESJ000258.61$-$593510.7   0.74421 -59.58631 18.969 18.518  DR1    AAT   7.3  130.33 2.62   nan  nan   nan  nan   0  0.00
DESJ000303.24$-$591533.0   0.76349 -59.25916 17.622 17.099  DR1    AAT  14.3   29.62 1.13  4.57 0.58   nan  nan   0  0.00
DESJ000303.78$-$590537.5   0.76577 -59.09376 19.254 18.784  DR1    AAT   7.1   74.88 2.78   nan  nan   nan  nan   0  0.00
DESJ000304.47$-$592704.4   0.76862 -59.45123 17.820 17.277  DR1    AAT  24.5  117.97 0.96  3.39 0.31   nan  nan   0  0.00
DESJ000305.97$-$600450.6   0.77487 -60.08072 16.562 15.942  DR1    AAT  13.6  -27.68 1.52  6.62 0.64   nan  nan   0  0.00
DESJ000307.76$-$595018.2   0.78234 -59.83840 16.739 16.110  DR1    AAT  26.8  -39.33 0.76  6.64 0.39   nan  nan   0  0.00
DESJ000314.69$-$592810.3   0.81122 -59.46952 17.293 16.744  DR1    AAT  17.6   53.67 0.93  6.72 0.42   nan  nan   0  0.00
DESJ000317.36$-$591047.0   0.82234 -59.17971 18.178 17.693  DR1    AAT  15.2   64.94 1.10  6.10 0.45   nan  nan   0  0.00
DESJ000324.48$-$592932.6   0.85200 -59.49239 17.850 17.310  DR1    AAT  11.5   14.29 1.43  5.94 0.94   nan  nan   0  0.00
DESJ000324.96$-$593604.1   0.85400 -59.60113 16.772 16.162  DR1    AAT   8.2   -3.65 1.78   nan  nan   nan  nan   0  0.00
DESJ000326.85$-$590059.4   0.86189 -59.01651 18.758 18.263  DR1    AAT  11.2   98.66 1.62  5.68 0.62   nan  nan   0  0.00
DESJ000329.27$-$600932.6   0.87196 -60.15906 17.203 17.368  DR1    AAT  15.1   77.67 2.33   nan  nan   nan  nan   0  0.00
DESJ000329.56$-$594155.1   0.87316 -59.69864 17.791 17.228  DR1    AAT  12.5   -4.82 1.26  6.15 0.93   nan  nan   0  0.00
DESJ000329.69$-$591116.6   0.87370 -59.18793 17.126 16.544  DR1    AAT  21.1    3.99 0.80  6.03 0.47   nan  nan   0  0.00
DESJ000329.74$-$591516.9   0.87391 -59.25469 17.644 17.086  DR1    AAT  12.6  -50.03 1.59  4.01 1.17   nan  nan   0  0.00
DESJ000344.78$-$600048.2   0.93656 -60.01339 19.109 18.670  DR1    AAT   7.8 -129.28 3.42   nan  nan   nan  nan   0  0.00
DESJ000347.26$-$593114.6   0.94693 -59.52072 19.104 18.646  DR1    AAT   7.1  -93.82 3.38   nan  nan   nan  nan   1  0.86
DESJ000349.31$-$591859.4   0.95544 -59.31649 18.472 17.977  DR1    AAT  12.9   39.54 1.29  5.92 0.56   nan  nan   0  0.00
DESJ000350.62$-$592838.2   0.96093 -59.47729 16.034 15.350  DR1    AAT  18.2  -22.35 0.85  5.29 0.33   nan  nan   0  0.00
DESJ000359.43$-$595921.3   0.99765 -59.98924 18.235 17.715  DR1    AAT  15.6   39.11 1.02  5.75 0.64   nan  nan   0  0.00
DESJ000406.10$-$593318.0   1.02541 -59.55500 18.729 18.249  DR1    AAT  10.7   71.89 1.46  5.00 0.47   nan  nan   0  0.00
DESJ000410.84$-$591801.6   1.04516 -59.30045 18.039 17.545  DR1    AAT  19.2  107.73 1.00  5.93 0.61   nan  nan   0  0.00
DESJ000411.28$-$594751.6   1.04702 -59.79766 16.768 16.076  DR1    AAT  12.7   30.25 1.17  6.53 0.84   nan  nan   0  0.00
DESJ000412.34$-$594537.0   1.05141 -59.76028 16.937 16.375  DR1    AAT  22.7   30.23 0.79  6.47 0.39   nan  nan   0  0.00
DESJ000426.55$-$594103.7   1.11062 -59.68435 17.632 17.105  DR1    AAT  24.9  -17.89 1.07  3.72 0.34   nan  nan   0  0.00
DESJ000427.21$-$593648.3   1.11336 -59.61342 18.771 18.283  DR1    AAT  10.7  -94.58 2.58   nan  nan   nan  nan   1  0.87
DESJ000429.99$-$592543.9   1.12497 -59.42887 16.391 15.691  DR1    AAT  13.0   -9.86 1.76  6.44 0.45   nan  nan   0  0.00
DESJ000437.19$-$594536.3   1.15497 -59.76007 19.215 18.798  DR1    AAT   6.8  260.24 2.96   nan  nan   nan  nan   0  0.00
DESJ000438.06$-$590047.1   1.15857 -59.01307 18.779 18.298  DR1    AAT  10.8  178.43 1.52  3.50 0.38   nan  nan   0  0.00
DESJ000441.40$-$593411.5   1.17250 -59.56985 18.611 18.135  DR1    AAT  10.5   89.34 1.51  4.16 1.43   nan  nan   0  0.00
DESJ000443.02$-$590305.1   1.17925 -59.05142 18.639 18.169  DR1    AAT  10.5  118.68 1.68  4.36 0.81   nan  nan   0  0.00
DESJ000443.52$-$590518.7   1.18134 -59.08853 17.972 17.464  DR1    AAT  17.9  -36.71 1.05  3.04 0.47   nan  nan   0  0.00
DESJ000444.21$-$593809.0   1.18422 -59.63584 18.653 18.169  DR1    AAT  10.7  290.05 2.25  4.51 1.50   nan  nan   0  0.00
DESJ000446.68$-$593859.4   1.19449 -59.64983 17.864 17.339  DR1    AAT  18.6   47.63 0.91  5.85 0.53   nan  nan   0  0.00
DESJ000447.88$-$585720.3   1.19950 -58.95564 17.481 16.928  DR1    AAT  12.4   22.02 4.32  6.48 1.57   nan  nan   0  0.00
DESJ000458.80$-$592159.7   1.24498 -59.36659 16.789 16.157  DR1    AAT  26.4  158.58 0.73  5.58 0.34   nan  nan   0  0.00
DESJ000510.92$-$595821.9   1.29551 -59.97275 17.731 17.187  DR1    AAT  13.1   28.35 1.54  6.30 0.51   nan  nan   0  0.00
DESJ000512.18$-$591952.8   1.30077 -59.33134 16.852 16.292  DR1    AAT  18.7  -13.17 0.91  6.80 0.37   nan  nan   0  0.00
DESJ000513.85$-$592255.4   1.30771 -59.38205 18.409 17.884  DR1    AAT  13.0  -27.90 1.36  7.10 0.45   nan  nan   0  0.00
DESJ000515.51$-$592122.4   1.31461 -59.35623 18.506 17.968  DR1    AAT  11.3   48.35 1.43  5.80 0.57   nan  nan   0  0.00
DESJ000516.26$-$600552.3   1.31776 -60.09785 16.154 15.467  DR1    AAT  16.6   11.79 0.89  6.19 0.50   nan  nan   0  0.00
DESJ000519.19$-$592048.7   1.32996 -59.34686 17.801 17.263  DR1    AAT  13.0   27.36 1.58  6.03 0.72   nan  nan   0  0.00
DESJ000519.38$-$592654.2   1.33073 -59.44839 16.723 16.153  DR1    AAT   9.4  -39.67 1.50  5.39 0.47   nan  nan   0  0.00
DESJ000524.02$-$595610.0   1.35006 -59.93612 16.669 16.055  DR1    AAT  10.0   27.21 1.81  6.11 0.87   nan  nan   0  0.00
DESJ000524.21$-$595047.5   1.35086 -59.84652 16.864 16.305  DR1    AAT  23.1   56.37 0.75  6.32 0.35   nan  nan   0  0.00
DESJ000529.05$-$600323.4   1.37102 -60.05651 17.543 17.318  DR1    AAT  21.6  -91.05 2.97   nan  nan   nan  nan   1  0.85
DESJ000530.68$-$595958.9   1.37782 -59.99970 19.181 18.747  DR1    AAT   8.7   86.29 2.84   nan  nan   nan  nan   0  0.00
DESJ000532.85$-$595633.0   1.38687 -59.94251 18.749 18.267  DR1    AAT  11.9   13.92 1.31  7.21 0.69   nan  nan   0  0.00
DESJ000536.43$-$591109.9   1.40181 -59.18609 18.284 17.802  DR1    AAT  16.1   37.56 0.99  6.61 0.47   nan  nan   0  0.00
DESJ000536.55$-$592937.4   1.40229 -59.49372 17.213 16.956  DR1    AAT  22.6   74.53 0.91  2.75 0.31   nan  nan   0  0.00
DESJ000545.11$-$590708.1   1.43798 -59.11893 17.993 17.433  DR1    AAT  15.4   40.12 1.08  6.64 0.61   nan  nan   0  0.00
DESJ000545.84$-$594220.9   1.44102 -59.70580 17.436 17.237  DR1    AAT  23.3   91.46 1.80  1.38 0.27   nan  nan   0  0.00
DESJ000548.69$-$593406.1   1.45288 -59.56835 16.770 16.123  Y2Q    AAT  40.4  -92.01 0.70  2.34 0.35 -2.75 0.18   1  1.00
DESJ000556.97$-$590738.1   1.48738 -59.12726 18.875 18.377  DR1    AAT   8.5  181.16 2.34   nan  nan   nan  nan   0  0.00
DESJ000600.97$-$600225.7   1.50404 -60.04048 17.377 17.110  DR1    AAT  23.7  193.90 1.14  2.03 0.45   nan  nan   0  0.00
DESJ000614.43$-$593112.7   1.56013 -59.52020 19.432 18.992  DR1    AAT   7.1  144.67 6.15   nan  nan   nan  nan   0  0.00
DESJ000614.81$-$590905.5   1.56170 -59.15151 17.965 17.400  DR1    AAT  17.7   13.42 0.89  6.18 0.44   nan  nan   0  0.00
DESJ000625.03$-$590933.1   1.60428 -59.15920 18.891 18.413  DR1    AAT   8.9   29.77 1.80   nan  nan   nan  nan   0  0.00
DESJ000625.45$-$592713.0   1.60603 -59.45360 19.146 18.687  DR1    AAT   6.4   -6.61 3.98   nan  nan   nan  nan   0  0.00
DESJ000628.61$-$591724.3   1.61921 -59.29008 19.185 18.716  DR1    AAT   6.8  160.74 2.80   nan  nan   nan  nan   0  0.00
DESJ000630.49$-$593013.1   1.62705 -59.50364 18.594 18.126  DR1    AAT  10.1   41.14 1.90  6.15 0.55   nan  nan   0  0.00
DESJ000631.03$-$595815.6   1.62931 -59.97100 16.695 16.001  DR1    AAT   8.7   46.08 1.75   nan  nan   nan  nan   0  0.00
DESJ000632.48$-$593559.2   1.63532 -59.59979 19.448 18.982  DR1    AAT   9.4  -63.16 2.93  2.89 0.53   nan  nan   0  0.00
DESJ000633.71$-$594414.4   1.64047 -59.73734 17.013 16.414  Y2Q    AAT  21.4  -29.64 0.85  6.18 0.44   nan  nan   0  0.00
DESJ000635.65$-$593635.6   1.64856 -59.60989 16.333 15.678  DR1    AAT  33.1   40.59 0.65  6.35 0.31   nan  nan   0  0.00
DESJ000636.98$-$591000.6   1.65410 -59.16685 16.670 16.078  DR1    AAT  43.6  216.92 0.61  4.24 0.27   nan  nan   0  0.00
DESJ000639.63$-$591658.5   1.66513 -59.28291 18.813 18.316  DR1    AAT   9.8  -92.11 2.30  2.09 0.27 -2.46 0.16   1  0.99
DESJ000644.48$-$593414.2   1.68535 -59.57062 18.452 17.960  Y2Q    AAT  14.3   13.19 1.09  5.12 0.49   nan  nan   0  0.00
DESJ000645.79$-$592330.1   1.69081 -59.39169 16.555 15.951  DR1    AAT   9.1  -18.56 2.28  6.08 0.52   nan  nan   0  0.00
DESJ000647.86$-$592329.8   1.69941 -59.39160 18.053 17.476  DR1    AAT  15.1  139.75 1.12  5.05 0.51   nan  nan   0  0.00
DESJ000651.26$-$590011.1   1.71357 -59.00308 18.393 17.891  DR1    AAT   9.8   20.39 1.70   nan  nan   nan  nan   0  0.00
DESJ000708.41$-$594135.6   1.78502 -59.69321 18.461 17.998  DR1    AAT  12.6   54.01 1.31  6.15 0.67   nan  nan   0  0.00
DESJ000709.52$-$593212.3   1.78968 -59.53676 18.663 18.156  DR1    AAT   8.0   34.71 3.37   nan  nan   nan  nan   0  0.00
DESJ000710.15$-$600253.1   1.79229 -60.04808 16.526 15.807  DR1    AAT  14.2   67.24 1.70  6.49 0.58   nan  nan   0  0.00
DESJ000712.27$-$590003.8   1.80110 -59.00106 19.021 18.565  DR1    AAT   6.0   79.79 3.45   nan  nan   nan  nan   0  0.00
DESJ000712.67$-$592904.2   1.80279 -59.48449 17.422 16.847  DR1    AAT  25.8  -54.21 0.76  6.31 0.30   nan  nan   0  0.00
DESJ000721.65$-$594152.1   1.84022 -59.69781 17.329 16.784  DR1    AAT  16.7   55.95 0.97  3.66 0.85   nan  nan   0  0.00
DESJ000724.74$-$594033.5   1.85307 -59.67597 17.508 17.218  DR1    AAT  20.8   55.40 0.93   nan  nan   nan  nan   0  0.00
DESJ000727.58$-$593357.0   1.86493 -59.56584 19.321 18.865  Y2Q    AAT   7.3  -92.58 3.35   nan  nan   nan  nan   1  0.82
DESJ000728.87$-$585817.8   1.87029 -58.97161 19.201 18.722  DR1    AAT   6.7   39.20 6.50   nan  nan   nan  nan   0  0.00
DESJ000729.38$-$591601.1   1.87240 -59.26697 17.852 17.303  DR1    AAT  12.3  -20.45 1.27  5.81 0.63   nan  nan   0  0.00
DESJ000736.37$-$591627.5   1.90156 -59.27430 17.499 17.216  DR1    AAT  15.6  128.71 1.68  1.78 0.78   nan  nan   0  0.00
DESJ000742.12$-$585135.5   1.92551 -58.85986 17.263 17.119  DR1    AAT  10.3   56.89 1.70  2.14 0.50   nan  nan   0  0.00
DESJ000746.62$-$594453.8   1.94423 -59.74827 16.649 16.011  DR1    AAT  11.4   54.36 1.26  6.25 0.55   nan  nan   0  0.00
DESJ000756.38$-$593511.6   1.98491 -59.58656 17.170 16.575  DR1    AAT  18.7    6.13 0.91  6.79 0.38   nan  nan   0  0.00
DESJ000758.93$-$594729.2   1.99552 -59.79145 18.530 18.038  DR1    AAT  11.7  -99.87 2.08  5.83 0.58   nan  nan   0  0.00
DESJ000759.13$-$591849.5   1.99639 -59.31375 17.571 17.018  DR1    AAT  12.1   45.72 1.37  6.59 0.62   nan  nan   0  0.00
DESJ000759.81$-$592351.5   1.99922 -59.39763 16.919 16.315  DR1    AAT   8.9   75.88 1.96   nan  nan   nan  nan   0  0.00
DESJ000803.67$-$591811.1   2.01527 -59.30309 17.661 17.094  DR1    AAT  18.9  117.56 0.94  6.48 0.34   nan  nan   0  0.00
DESJ000811.76$-$592653.9   2.04900 -59.44832 18.490 18.001  DR1    AAT  11.9   70.61 1.50  6.29 0.69   nan  nan   0  0.00
DESJ000811.97$-$595154.9   2.04988 -59.86525 16.351 15.582  DR1    AAT  16.0  -10.33 1.28  7.04 0.44   nan  nan   0  0.00
DESJ000813.39$-$594641.1   2.05579 -59.77809 18.566 18.071  DR1    AAT  13.0   25.06 1.28  4.43 0.58   nan  nan   0  0.00
DESJ000814.05$-$600034.7   2.05853 -60.00963 16.779 16.212  DR1    AAT   9.8   37.29 1.56  6.87 0.63   nan  nan   0  0.00
DESJ000829.37$-$594139.3   2.12237 -59.69426 18.443 17.961  DR1    AAT  14.5   -5.48 2.08  4.55 0.84   nan  nan   0  0.00
DESJ000830.31$-$592315.7   2.12630 -59.38771 17.344 17.037  DR1    AAT  17.5   87.40 1.28  2.44 0.41   nan  nan   0  0.00
DESJ000835.65$-$594721.1   2.14856 -59.78919 18.034 17.525  DR1    AAT  17.6   37.39 0.98  3.88 0.83   nan  nan   0  0.00
DESJ000838.98$-$595758.5   2.16241 -59.96626 18.769 18.308  DR1    AAT   7.4   50.60 2.46   nan  nan   nan  nan   0  0.00
DESJ000840.33$-$594111.4   2.16806 -59.68649 17.381 17.142  DR1    AAT  21.1  138.79 1.20  1.70 0.33   nan  nan   0  0.00
DESJ000846.76$-$595107.3   2.19482 -59.85202 18.577 18.092  DR1    AAT  12.3  -40.15 1.38  4.23 0.46   nan  nan   0  0.00
DESJ000849.22$-$594640.8   2.20510 -59.77799 18.188 17.656  DR1    AAT  16.3   31.38 1.12  7.00 0.76   nan  nan   0  0.00
DESJ000850.51$-$593449.6   2.21046 -59.58046 17.617 17.045  DR1    AAT  16.3  -14.60 1.04  5.79 0.41   nan  nan   0  0.00
DESJ000900.57$-$590939.9   2.25238 -59.16108 18.092 17.568  DR1    AAT  12.6  -45.51 1.39  5.85 0.55   nan  nan   0  0.00
DESJ000905.65$-$593348.4   2.27354 -59.56345 17.935 17.415  DR1    AAT   9.0   47.01 1.69   nan  nan   nan  nan   0  0.00
DESJ000926.36$-$592454.1   2.35982 -59.41502 17.918 17.389  DR1    AAT  14.7   44.19 1.49  7.14 0.65   nan  nan   0  0.00
DESJ000931.70$-$593949.7   2.38206 -59.66380 16.368 15.721  DR1    AAT  34.8   13.98 0.62  6.79 0.27   nan  nan   0  0.00
DESJ000934.59$-$595944.9   2.39410 -59.99580 17.583 17.311  DR1    AAT  16.2   99.65 1.17  3.08 0.35   nan  nan   0  0.00
DESJ000936.48$-$593405.5   2.40198 -59.56819 16.711 16.073  DR1    AAT  22.7  -15.28 2.16  6.15 0.41   nan  nan   0  0.00
DESJ000937.43$-$592021.5   2.40597 -59.33931 18.275 17.770  DR1    AAT  10.9    5.34 1.47  4.03 1.38   nan  nan   0  0.00
DESJ000953.89$-$593843.3   2.47453 -59.64537 16.925 16.352  DR1    AAT  27.5   27.40 0.69  6.37 0.28   nan  nan   0  0.00
DESJ000954.79$-$591045.2   2.47831 -59.17921 16.437 15.745  DR1    AAT  24.8   24.31 1.52  6.15 0.38   nan  nan   0  0.00
DESJ000959.30$-$594842.5   2.49708 -59.81179 18.603 18.127  DR1    AAT   7.7  275.89 2.65   nan  nan   nan  nan   0  0.00
DESJ000959.72$-$595953.2   2.49883 -59.99810 16.372 15.704  DR1    AAT  11.9   80.18 1.24  6.55 0.64   nan  nan   0  0.00
DESJ001003.75$-$592248.9   2.51564 -59.38024 17.309 17.003  DR1    AAT  18.6   24.61 1.36  3.72 0.42   nan  nan   0  0.00
DESJ001026.88$-$595510.6   2.61202 -59.91961 17.239 17.235  DR1    AAT  11.9  217.44 3.43   nan  nan   nan  nan   0  0.00
DESJ001030.05$-$594553.4   2.62521 -59.76484 18.451 17.971  DR1    AAT   7.6  -14.41 2.80   nan  nan   nan  nan   0  0.00
DESJ001042.48$-$593555.3   2.67698 -59.59868 17.008 16.392  DR1    AAT  20.8    5.86 0.84  6.79 0.37   nan  nan   0  0.00
DESJ233934.12$-$594642.0 354.89217 -59.77833 16.628 15.982  DR1    AAT  31.6   21.13 0.65  5.46 0.33   nan  nan   0  0.00
DESJ234009.17$-$594912.2 355.03823 -59.82005 17.459 17.197  DR1    AAT  14.1   85.77 1.96  5.34 0.53   nan  nan   0  0.00
DESJ234021.67$-$595838.5 355.09028 -59.97735 17.112 16.522  DR1    AAT  26.6   33.02 1.09  5.55 0.37   nan  nan   0  0.00
DESJ234028.43$-$600209.0 355.11847 -60.03583 17.435 16.864  DR1    AAT  14.7  -28.83 1.14  6.15 0.42   nan  nan   0  0.00
DESJ234046.63$-$595159.1 355.19428 -59.86642 18.126 17.630  DR1    AAT  13.8  173.61 1.32  5.36 0.57   nan  nan   0  0.00
DESJ234048.94$-$592136.4 355.20392 -59.36012 18.308 17.814  Y2Q    AAT   6.5   62.35 2.86   nan  nan   nan  nan   0  0.00
DESJ234053.31$-$594916.3 355.22214 -59.82120 18.718 18.206  DR1    AAT   7.3    7.25 2.64   nan  nan   nan  nan   0  0.00
DESJ234053.89$-$593115.5 355.22456 -59.52096 17.302 16.717  DR1    AAT  18.6  149.22 0.91  5.53 0.50   nan  nan   0  0.00
DESJ234113.57$-$600108.8 355.30655 -60.01910 17.654 17.078  DR1    AAT  17.5  -22.50 0.93  6.27 0.39   nan  nan   0  0.00
DESJ234117.36$-$593301.8 355.32232 -59.55049 18.350 17.820  DR1    AAT   7.9   53.40 2.34   nan  nan   nan  nan   0  0.00
DESJ234138.28$-$591632.3 355.40950 -59.27565 17.653 17.102  DR1    AAT   7.3   45.64 2.00   nan  nan   nan  nan   0  0.00
DESJ234149.95$-$595626.5 355.45812 -59.94069 18.670 18.165  DR1    AAT   8.7  267.92 2.85   nan  nan   nan  nan   0  0.00
DESJ234153.84$-$601155.7 355.47433 -60.19881 18.500 17.980  DR1    AAT  12.5   47.90 1.21  4.68 0.77   nan  nan   0  0.00
DESJ234206.22$-$600808.6 355.52593 -60.13572 18.756 18.256  DR1    AAT   7.4  -13.50 2.89   nan  nan   nan  nan   0  0.00
DESJ234211.75$-$590039.6 355.54898 -59.01100 16.179 15.449  DR1    AAT  29.8   53.21 0.67  4.70 0.31   nan  nan   0  0.00
DESJ234221.95$-$594328.1 355.59145 -59.72448 17.457 17.145  DR1    AAT  11.2   73.41 1.52  4.98 0.60   nan  nan   0  0.00
DESJ234222.18$-$591307.1 355.59241 -59.21863 15.998 15.311  DR1    AAT  23.3    2.50 0.75  6.78 0.42   nan  nan   0  0.00
DESJ234222.44$-$595745.2 355.59348 -59.96257 18.201 17.684  DR1    AAT  12.7    2.65 1.41  7.28 0.65   nan  nan   0  0.00
DESJ234226.56$-$595241.9 355.61066 -59.87831 16.949 16.348  DR1    AAT  33.5   36.33 0.63  6.16 0.33   nan  nan   0  0.00
DESJ234229.39$-$585425.2 355.62245 -58.90700 16.641 16.043  DR1    AAT  19.4  -20.55 0.88  6.33 0.50   nan  nan   0  0.00
DESJ234238.88$-$592400.8 355.66200 -59.40022 19.655 19.220  DR1    AAT   7.9   49.25 3.05   nan  nan   nan  nan   0  0.00
DESJ234241.54$-$595031.3 355.67310 -59.84202 19.940 19.497  DR1    AAT   7.0   11.90 2.99   nan  nan   nan  nan   0  0.00
DESJ234243.10$-$594735.8 355.67959 -59.79327 19.103 18.649  DR1    AAT  12.2  -30.82 1.50  3.15 0.60   nan  nan   0  0.00
DESJ234243.36$-$595610.5 355.68068 -59.93624 19.049 18.614  DR1    AAT   6.5   16.44 2.55   nan  nan   nan  nan   0  0.00
DESJ234244.70$-$594144.9 355.68625 -59.69581 19.679 19.284  DR1    AAT   7.8   38.29 2.94   nan  nan   nan  nan   0  0.00
DESJ234249.60$-$593850.6 355.70668 -59.64740 17.174 16.595  DR1    AAT  23.1   46.36 0.79  5.80 0.42   nan  nan   0  0.00
DESJ234251.19$-$595147.0 355.71330 -59.86307 17.509 16.945  DR1    AAT  14.7   -1.46 1.67  5.94 0.43   nan  nan   0  0.00
DESJ234252.80$-$591245.1 355.72001 -59.21254 18.039 17.497  DR1    AAT   6.1   41.68 2.98   nan  nan   nan  nan   0  0.00
DESJ234258.25$-$595200.2 355.74269 -59.86672 18.623 18.123  DR1    AAT  14.9   12.62 1.06  5.03 0.51   nan  nan   0  0.00
DESJ234258.63$-$593235.2 355.74429 -59.54312 18.596 18.140  DR1    AAT   7.4  -59.39 2.34   nan  nan   nan  nan   0  0.00
DESJ234302.35$-$600639.2 355.75981 -60.11089 17.346 16.772  DR1    AAT  22.6   -3.68 0.76  6.65 0.33   nan  nan   0  0.00
DESJ234302.70$-$590409.0 355.76124 -59.06917 17.445 17.237  DR1    AAT   7.4   55.93 3.21   nan  nan   nan  nan   0  0.00
DESJ234305.42$-$592450.0 355.77260 -59.41388 17.980 17.461  DR1    AAT  18.2   -4.82 0.92  5.47 0.51   nan  nan   0  0.00
DESJ234311.62$-$591533.6 355.79842 -59.25932 17.070 16.466  DR1    AAT  23.7   65.12 0.76  6.16 0.38   nan  nan   0  0.00
DESJ234312.07$-$594046.6 355.80027 -59.67962 18.933 18.456  DR1    AAT  14.0  -22.06 1.24  5.17 0.59   nan  nan   0  0.00
DESJ234318.77$-$601813.5 355.82819 -60.30375 17.910 17.357  DR1    AAT  15.5   18.42 2.01  6.45 0.56   nan  nan   0  0.00
DESJ234319.89$-$592540.8 355.83288 -59.42799 18.194 17.719  DR1    AAT  22.2  -72.93 0.98  5.01 0.36   nan  nan   0  0.00
DESJ234327.66$-$593542.1 355.86526 -59.59502 18.931 18.465  DR1    AAT  12.9 -116.19 1.79  1.30 0.32 -2.97 0.29   1  1.00
DESJ234335.30$-$591752.6 355.89710 -59.29794 19.414 18.960  DR1    AAT   7.9   35.78 2.84   nan  nan   nan  nan   0  0.00
DESJ234336.61$-$595001.0 355.90252 -59.83362 16.576 15.930  DR1    AAT  17.3  -21.06 0.93  6.55 0.48   nan  nan   0  0.00
DESJ234350.83$-$593925.6 355.96177 -59.65712 17.678 17.151  Y2Q    AAT  33.8 -115.46 0.76  1.83 0.30 -2.83 0.18   1  1.00
DESJ234355.48$-$594142.3 355.98118 -59.69509 17.952 17.421  DR1    AAT  12.1   28.95 1.38  5.29 0.57   nan  nan   0  0.00
DESJ234358.39$-$591927.9 355.99329 -59.32440 16.988 16.351  DR1    AAT  14.0   20.97 1.07  6.03 0.47   nan  nan   0  0.00
DESJ234359.96$-$592135.1 355.99982 -59.35974 17.369 16.769  DR1    AAT  18.4   37.28 0.93  5.83 0.54   nan  nan   0  0.00
DESJ234402.51$-$600702.5 356.01044 -60.11737 19.212 18.769  DR1    AAT  11.3    5.04 1.45  3.07 0.55   nan  nan   0  0.00
DESJ234403.03$-$600838.3 356.01261 -60.14396 19.206 18.763  DR1    AAT  10.4   46.67 1.65  3.39 0.58   nan  nan   0  0.00
DESJ234406.57$-$594818.5 356.02737 -59.80515 17.871 17.274  DR1    AAT   6.2  115.58 2.80   nan  nan   nan  nan   0  0.00
DESJ234407.67$-$593839.9 356.03196 -59.64440 19.589 19.150  DR1    AAT   7.9  115.04 2.79   nan  nan   nan  nan   0  0.00
DESJ234410.55$-$601511.5 356.04395 -60.25321 18.845 18.372  DR1    AAT  10.8   70.32 3.53  2.36 0.47   nan  nan   0  0.00
DESJ234410.83$-$592729.2 356.04510 -59.45810 19.917 19.451  DR1    AAT   6.7   29.47 3.10   nan  nan   nan  nan   0  0.00
DESJ234416.48$-$600250.0 356.06865 -60.04724 16.387 15.752  DR1    AAT  22.8   84.60 0.97  5.96 0.32   nan  nan   0  0.00
DESJ234416.55$-$592547.3 356.06895 -59.42980 16.248 15.537  DR1    AAT  40.9  -46.24 0.59  6.00 0.31   nan  nan   0  0.00
DESJ234419.64$-$595920.9 356.08185 -59.98915 16.412 15.689  DR1    AAT  26.2   28.73 0.71  6.77 0.35   nan  nan   0  0.00
DESJ234429.54$-$591143.7 356.12310 -59.19546 17.264 16.681  DR1    AAT  14.4   53.43 1.26  6.17 0.62   nan  nan   0  0.00
DESJ234429.67$-$594726.5 356.12363 -59.79069 18.651 18.173  DR1    AAT  12.3   40.77 1.91  4.77 0.51   nan  nan   0  0.00
DESJ234430.46$-$590730.2 356.12693 -59.12506 18.873 18.406  DR1    AAT   6.1   42.09 3.43   nan  nan   nan  nan   0  0.00
DESJ234434.26$-$594947.2 356.14276 -59.82979 18.760 18.290  DR1    AAT  11.9   90.61 1.43  5.65 0.44   nan  nan   0  0.00
DESJ234434.87$-$594407.7 356.14531 -59.73549 18.339 17.835  DR1    AAT  20.8 -115.27 1.23  2.15 0.49 -2.51 0.27   1  0.99
DESJ234436.66$-$601737.5 356.15274 -60.29376 16.398 15.674  DR1    AAT  44.2   38.63 0.58  6.74 0.24   nan  nan   0  0.00
DESJ234436.84$-$594540.4 356.15349 -59.76121 16.863 16.274  DR1    AAT  13.3   45.36 1.13  4.03 1.04   nan  nan   0  0.00
DESJ234437.03$-$595405.6 356.15431 -59.90157 17.005 16.391  DR1    AAT  40.7  -75.88 0.77  5.49 0.27   nan  nan   0  0.00
DESJ234439.93$-$592947.0 356.16636 -59.49639 19.174 18.730  DR1    AAT   9.2   12.79 1.62  4.62 0.53   nan  nan   0  0.00
DESJ234440.73$-$593436.3 356.16971 -59.57674 17.908 17.358  DR1    AAT  14.8  141.04 1.14  4.78 0.55   nan  nan   0  0.00
DESJ234442.05$-$595804.8 356.17522 -59.96801 16.663 15.938  DR1    AAT  46.8   20.15 0.57  6.44 0.26   nan  nan   0  0.00
DESJ234442.07$-$594315.1 356.17531 -59.72085 18.689 18.243  DR1    AAT  14.4   74.76 1.30  4.93 0.50   nan  nan   0  0.00
DESJ234443.49$-$600627.3 356.18122 -60.10757 17.536 16.981  DR1    AAT  13.7    9.21 1.57  4.44 0.76   nan  nan   0  0.00
DESJ234444.44$-$601136.9 356.18517 -60.19358 19.023 18.549  DR1    AAT  12.1   28.77 1.39  4.00 0.72   nan  nan   0  0.00
DESJ234447.64$-$591728.7 356.19849 -59.29132 19.119 18.657  DR1    AAT   8.9  155.11 2.15   nan  nan   nan  nan   0  0.00
DESJ234448.64$-$592759.6 356.20266 -59.46655 18.799 18.325  DR1    AAT  10.2   45.36 1.85  6.02 0.77   nan  nan   0  0.00
DESJ234448.93$-$600754.3 356.20389 -60.13176 18.440 17.941  DR1    AAT  16.7   56.46 0.98  5.02 0.44   nan  nan   0  0.00
DESJ234452.88$-$600618.4 356.22035 -60.10512 19.361 18.922  DR1    AAT   9.5   55.87 1.88  3.65 0.53   nan  nan   0  0.00
DESJ234453.26$-$590218.5 356.22193 -59.03847 16.489 15.768  DR1    AAT  13.6  -22.52 1.14  6.74 0.70   nan  nan   0  0.00
DESJ234456.21$-$591654.5 356.23419 -59.28181 19.558 19.094  DR1    AAT   6.5   82.54 2.92   nan  nan   nan  nan   0  0.00
DESJ234459.77$-$590110.9 356.24903 -59.01971 18.064 17.532  DR1    AAT  10.7   60.64 2.03  7.14 0.76   nan  nan   0  0.00
DESJ234502.00$-$591027.2 356.25833 -59.17421 17.132 17.327  Y2Q    AAT 237.3   -2.80 0.50   nan  nan   nan  nan   0  0.00
DESJ234504.39$-$595458.2 356.26830 -59.91616 18.368 17.878  DR1    AAT  10.0  -42.03 2.43  4.52 0.74   nan  nan   0  0.00
DESJ234506.77$-$592207.8 356.27821 -59.36882 16.799 16.082  DR1    AAT  13.9  -29.82 1.12  6.70 0.50   nan  nan   0  0.00
DESJ234508.64$-$594516.5 356.28600 -59.75457 16.882 16.215  DR1    AAT  39.3  -13.92 0.60  6.19 0.27   nan  nan   0  0.00
DESJ234511.41$-$592645.2 356.29753 -59.44590 18.748 18.285  DR1    AAT  14.2   20.60 1.09  5.60 0.57   nan  nan   0  0.00
DESJ234513.42$-$593201.4 356.30593 -59.53374 16.452 15.724  DR1    AAT  45.2   49.18 0.56  6.79 0.26   nan  nan   0  0.00
DESJ234520.18$-$601034.3 356.33407 -60.17621 16.919 16.318  DR1    AAT  15.2  255.43 1.46  6.12 0.44   nan  nan   0  0.00
DESJ234521.30$-$600553.3 356.33873 -60.09815 17.184 16.611  DR1    AAT  30.0  211.02 0.80  5.67 0.32   nan  nan   0  0.00
DESJ234521.78$-$593131.3 356.34076 -59.52536 19.340 18.883  DR1    AAT   9.6 -116.09 2.43  1.65 0.52 -2.62 0.36   1  0.99
DESJ234524.76$-$593433.1 356.35315 -59.57587 18.813 18.321  DR1    AAT  11.3   59.08 1.83  4.80 0.89   nan  nan   0  0.00
DESJ234527.27$-$590229.6 356.36363 -59.04154 17.497 17.198  DR1    AAT  24.1    3.88 0.77  3.61 0.37   nan  nan   0  0.00
DESJ234531.06$-$593908.6 356.37941 -59.65240 17.672 17.127  DR1    AAT  36.0 -110.38 0.84  2.27 0.38 -2.59 0.20   1  0.98
DESJ234537.96$-$592340.5 356.40815 -59.39457 19.570 19.116  DR1    AAT   6.4   52.07 2.53   nan  nan   nan  nan   0  0.00
DESJ234541.48$-$601047.1 356.42281 -60.17974 19.073 18.616  DR1    AAT  12.8   75.06 2.03  2.35 0.86   nan  nan   0  0.00
DESJ234549.88$-$594609.6 356.45784 -59.76933 17.406 16.839  DR1    AAT  20.2  -10.06 0.98  6.19 0.34   nan  nan   0  0.00
DESJ234555.94$-$591210.1 356.48310 -59.20280 18.647 18.166  DR1    AAT  12.5   80.51 1.30  5.84 0.64   nan  nan   0  0.00
DESJ234556.58$-$591127.8 356.48574 -59.19106 18.138 17.589  DR1    AAT  12.3  -22.28 1.22  6.20 0.68   nan  nan   0  0.00
DESJ234600.53$-$595420.8 356.50222 -59.90577 16.700 16.112  DR1    AAT  14.1   -4.09 1.08  6.69 0.55   nan  nan   0  0.00
DESJ234614.81$-$590543.6 356.56171 -59.09544 17.154 16.902  DR1    AAT  32.7   74.34 0.70  1.53 0.35   nan  nan   0  0.00
DESJ234615.60$-$593648.4 356.56502 -59.61344 16.401 15.677  DR1    AAT  79.5  -18.71 0.53  6.19 0.22   nan  nan   0  0.00
DESJ234616.85$-$595508.9 356.57021 -59.91914 16.938 16.257  DR1    AAT  14.8   37.70 1.01  3.98 0.98   nan  nan   0  0.00
DESJ234617.25$-$592013.4 356.57188 -59.33706 19.208 18.719  DR1    AAT  11.2  110.51 1.72  2.42 0.46   nan  nan   0  0.00
DESJ234618.34$-$591109.4 356.57640 -59.18593 17.628 17.318  DR1    AAT  29.7   23.85 0.70  4.24 0.25   nan  nan   0  0.00
DESJ234620.53$-$591535.8 356.58552 -59.25993 16.562 15.809  DR1    AAT  43.7   -4.40 0.58  6.43 0.24   nan  nan   0  0.00
DESJ234621.34$-$592636.8 356.58891 -59.44355 17.649 17.427  DR1    AAT  22.8  -28.28 0.87  1.80 0.35   nan  nan   0  0.00
DESJ234625.20$-$590427.0 356.60500 -59.07417 16.668 16.036  DR1    AAT  26.0  -37.01 0.72  6.18 0.50   nan  nan   0  0.00
DESJ234631.98$-$591009.2 356.63326 -59.16922 17.709 17.159  DR1    AAT  17.6  107.15 1.03  4.23 0.57   nan  nan   0  0.00
DESJ234636.93$-$592729.6 356.65386 -59.45823 17.181 16.604  DR1    AAT  35.2   45.32 0.63  5.92 0.29   nan  nan   0  0.00
DESJ234637.40$-$590749.7 356.65584 -59.13048 19.810 19.391  DR1    AAT   7.2   -2.26 2.28   nan  nan   nan  nan   0  0.00
DESJ234639.56$-$593751.8 356.66484 -59.63104 18.281 17.800  DR1    AAT  13.7   81.02 1.21  5.10 0.53   nan  nan   0  0.00
DESJ234641.22$-$590937.8 356.67174 -59.16049 19.003 18.540  DR1    AAT  13.6  116.64 1.21  4.13 0.70   nan  nan   0  0.00
DESJ234641.52$-$595532.1 356.67298 -59.92557 17.656 17.081  DR1    AAT  18.6   29.09 0.89  5.62 0.45   nan  nan   0  0.00
DESJ234642.46$-$601828.1 356.67692 -60.30780 19.046 18.576  DR1    AAT   9.8 -114.02 3.39  2.01 0.49 -2.44 0.34   1  0.98
DESJ234642.83$-$593152.8 356.67844 -59.53133 19.487 19.038  DR1    AAT   8.7 -114.70 3.08  1.85 0.79 -2.47 0.52   1  0.97
DESJ234643.98$-$601629.7 356.68325 -60.27492 18.274 17.749  DR1    AAT  10.4  -21.15 1.63  3.58 1.42   nan  nan   0  0.00
DESJ234646.27$-$600515.6 356.69280 -60.08768 17.137 16.839  DR1    AAT  29.3  216.88 0.76  3.18 0.31   nan  nan   0  0.00
DESJ234646.65$-$590800.2 356.69438 -59.13340 20.427 20.184  DR1    AAT   6.8  237.65 3.79   nan  nan   nan  nan   0  0.00
DESJ234649.93$-$592441.4 356.70804 -59.41149 17.235 16.677  DR1    AAT  36.9    5.96 0.63  5.90 0.33   nan  nan   0  0.00
DESJ234653.77$-$585801.1 356.72402 -58.96698 16.709 16.098  DR1    AAT  33.7   53.29 0.65  5.69 0.29   nan  nan   0  0.00
DESJ234654.06$-$594331.7 356.72524 -59.72548 17.240 17.395  DR1    AAT  21.7 -109.61 1.61   nan  nan   nan  nan   1  0.91
DESJ234657.43$-$600453.9 356.73931 -60.08165 16.419 15.774  DR1    AAT  23.7   22.22 0.74  6.43 0.36   nan  nan   0  0.00
DESJ234658.73$-$594450.5 356.74472 -59.74736 17.164 16.552  DR1    AAT  43.0   93.19 0.70  4.05 0.23   nan  nan   0  0.00
DESJ234700.74$-$595955.1 356.75307 -59.99863 17.647 17.109  DR1    AAT  19.1   64.20 0.92  5.58 0.35   nan  nan   0  0.00
DESJ234702.05$-$591006.1 356.75854 -59.16836 18.561 18.045  DR1    AAT   9.4   -0.08 2.84  5.42 0.51   nan  nan   0  0.00
DESJ234702.14$-$594843.2 356.75890 -59.81200 18.459 17.967  DR1    AAT  17.7 -109.26 1.52  1.99 0.59 -2.58 0.34   1  0.99
DESJ234702.41$-$593952.6 356.76004 -59.66461 18.076 17.569  DR1    AAT  13.5   14.51 1.11  5.68 0.57   nan  nan   0  0.00
DESJ234703.42$-$593057.1 356.76423 -59.51585 16.696 16.045  DR1    AAT  16.6  -32.01 1.03  7.34 0.45   nan  nan   0  0.00
DESJ234709.42$-$600400.6 356.78923 -60.06684 16.692 16.062  DR1    AAT  35.9   12.03 0.62  6.03 0.26   nan  nan   0  0.00
DESJ234711.10$-$595451.6 356.79627 -59.91432 18.507 18.029  DR1    AAT   9.4   14.23 1.75  5.60 0.54   nan  nan   0  0.00
DESJ234711.31$-$600608.8 356.79712 -60.10245 19.843 19.408  DR1    AAT   6.3  150.02 3.33   nan  nan   nan  nan   0  0.00
DESJ234711.78$-$600234.3 356.79907 -60.04285 19.718 19.254  DR1    AAT   6.6  140.18 2.79   nan  nan   nan  nan   0  0.00
DESJ234712.25$-$593031.7 356.80102 -59.50882 19.558 19.107  DR1    AAT   8.0   -7.70 2.69   nan  nan   nan  nan   0  0.00
DESJ234713.09$-$595833.3 356.80455 -59.97590 19.033 18.553  DR1    AAT  12.2  -48.08 1.38  5.08 0.55   nan  nan   0  0.00
DESJ234716.69$-$591206.9 356.81953 -59.20192 19.683 19.227  DR1    AAT   7.6  241.43 3.23   nan  nan   nan  nan   0  0.00
DESJ234719.86$-$595348.0 356.83277 -59.89668 19.449 18.989  DR1    AAT   8.9 -110.65 2.68   nan  nan   nan  nan   1  0.92
DESJ234722.92$-$592307.1 356.84551 -59.38531 19.257 18.802  DR1    AAT  11.1  124.73 2.10  2.77 0.70   nan  nan   0  0.00
DESJ234727.52$-$591504.9 356.86466 -59.25137 18.296 17.789  DR1    AAT  23.1 -111.07 0.99  2.23 0.43 -2.48 0.24   1  1.00
DESJ234727.79$-$590529.7 356.86581 -59.09157 17.243 16.958  DR1    AAT  29.6   62.23 0.70  3.40 0.30   nan  nan   0  0.00
DESJ234736.90$-$595528.1 356.90376 -59.92446 17.437 16.879  DR1    AAT  11.7   14.14 1.27  6.56 0.64   nan  nan   0  0.00
DESJ234738.22$-$594753.4 356.90924 -59.79816 19.398 18.983  DR1    AAT   7.6   74.44 2.47   nan  nan   nan  nan   0  0.00
DESJ234741.62$-$590908.0 356.92342 -59.15223 19.830 19.416  DR1    AAT   6.0   30.54 3.68   nan  nan   nan  nan   0  0.00
DESJ234742.09$-$600643.9 356.92538 -60.11218 18.106 17.594  DR1    AAT  12.2  217.60 1.54  5.61 0.53   nan  nan   0  0.00
DESJ234743.08$-$590959.4 356.92948 -59.16649 19.865 19.446  DR1    AAT   7.2 -325.72 3.19   nan  nan   nan  nan   0  0.00
DESJ234744.59$-$595712.5 356.93578 -59.95348 19.101 18.646  DR1    AAT   9.8  124.24 1.71  4.09 0.60   nan  nan   0  0.00
DESJ234744.68$-$594914.1 356.93617 -59.82059 19.821 19.434  DR1    AAT   6.3   38.08 2.38   nan  nan   nan  nan   0  0.00
DESJ234745.19$-$600853.6 356.93831 -60.14822 17.080 16.452  DR1    AAT  28.6  258.49 0.84  3.80 0.36   nan  nan   0  0.00
DESJ234752.03$-$593318.1 356.96679 -59.55501 17.091 16.780  DR1    AAT  39.9  169.79 0.78  2.17 0.27   nan  nan   0  0.00
DESJ234753.02$-$600250.0 356.97093 -60.04722 18.252 17.718  DR1    AAT  11.5   70.90 1.62  5.67 0.59   nan  nan   0  0.00
DESJ234755.20$-$601957.2 356.97999 -60.33254 18.170 17.636  DR1    AAT   7.8   54.96 1.96   nan  nan   nan  nan   0  0.00
DESJ234759.70$-$593910.2 356.99876 -59.65282 15.987 15.299  DR1    AAT  89.7  -14.24 0.52  6.03 0.22   nan  nan   0  0.00
DESJ234801.77$-$593846.6 357.00739 -59.64627 17.382 16.819  DR1    AAT   9.9    3.51 1.62  6.81 0.82   nan  nan   0  0.00
DESJ234802.42$-$591258.6 357.01008 -59.21628 17.464 17.212  DR1    AAT  31.4   66.55 0.72  4.00 0.26   nan  nan   0  0.00
DESJ234805.30$-$594255.4 357.02209 -59.71538 17.963 17.386  DR1    AAT  17.1   53.88 1.00  6.25 0.48   nan  nan   0  0.00
DESJ234806.51$-$591414.7 357.02711 -59.23740 17.463 16.879  DR1    AAT  25.9   36.69 0.70  6.05 0.36   nan  nan   0  0.00
DESJ234806.66$-$600741.7 357.02774 -60.12825 19.534 19.107  DR1    AAT   8.2   83.61 3.65   nan  nan   nan  nan   0  0.00
DESJ234807.24$-$601054.1 357.03017 -60.18169 16.952 16.353  DR1    AAT  13.7   10.97 1.12  7.29 0.70   nan  nan   0  0.00
DESJ234807.42$-$595759.0 357.03090 -59.96640 17.738 17.164  DR1    AAT  19.1  -53.51 1.16  3.76 0.80   nan  nan   0  0.00
DESJ234812.28$-$600620.9 357.05118 -60.10580 18.610 18.092  DR1    AAT   8.7   33.99 2.34   nan  nan   nan  nan   0  0.00
DESJ234814.93$-$594838.3 357.06222 -59.81063 17.428 17.046  DR1    AAT  14.2   -2.92 1.06  5.57 0.48   nan  nan   0  0.00
DESJ234821.16$-$594012.2 357.08817 -59.67005 17.737 17.221  DR1    AAT  27.0   15.64 0.73  3.05 0.32   nan  nan   0  0.00
DESJ234821.99$-$594843.5 357.09163 -59.81210 17.401 17.024  DR1    AAT  21.7  -38.95 0.82  4.73 0.40   nan  nan   0  0.00
DESJ234824.37$-$593757.4 357.10153 -59.63262 17.350 16.802  DR1    AAT  36.0   38.91 0.65  6.48 0.41   nan  nan   0  0.00
DESJ234826.54$-$594951.5 357.11059 -59.83098 16.976 16.355  DR1    AAT  14.7   49.11 1.14  6.77 0.40   nan  nan   0  0.00
DESJ234826.89$-$594142.8 357.11203 -59.69523 19.460 19.031  DR1    AAT   7.9   -5.11 2.54   nan  nan   nan  nan   0  0.00
DESJ234832.88$-$595508.3 357.13700 -59.91896 18.072 17.532  DR1    AAT  13.3  -32.57 2.53  4.33 0.73   nan  nan   0  0.00
DESJ234836.78$-$591711.0 357.15326 -59.28640 17.435 16.886  DR1    AAT  29.4   44.82 0.67  6.30 0.34   nan  nan   0  0.00
DESJ234838.36$-$594132.5 357.15985 -59.69237 19.481 19.028  DR1    AAT   7.8  231.90 2.31   nan  nan   nan  nan   0  0.00
DESJ234839.30$-$592544.8 357.16376 -59.42912 17.511 17.216  DR1    AAT  33.2  -38.48 0.68  3.93 0.31   nan  nan   0  0.00
DESJ234842.83$-$594008.9 357.17845 -59.66915 18.675 18.173  DR1    AAT   8.7  -22.54 1.84   nan  nan   nan  nan   0  0.00
DESJ234845.21$-$593404.5 357.18836 -59.56791 19.294 18.827  DR1    AAT   9.7   85.54 1.76   nan  nan   nan  nan   0  0.00
DESJ234845.67$-$591642.0 357.19030 -59.27833 18.888 18.421  DR1    AAT  10.2   44.36 1.96  6.02 0.67   nan  nan   0  0.00
DESJ234847.38$-$592056.1 357.19743 -59.34891 17.951 17.420  DR1    AAT  28.4  259.71 0.83  4.44 0.37   nan  nan   0  0.00
DESJ234848.21$-$594315.3 357.20086 -59.72091 19.681 19.227  DR1    AAT   6.2  124.82 2.72   nan  nan   nan  nan   0  0.00
DESJ234848.85$-$593829.1 357.20356 -59.64143 17.340 16.955  DR1    AAT  21.2   29.13 0.80  5.63 0.42   nan  nan   0  0.00
DESJ234854.73$-$594131.6 357.22803 -59.69211 17.200 16.917  DR1    AAT  32.8  387.32 0.89  1.92 0.28   nan  nan   0  0.00
DESJ234855.01$-$594402.7 357.22920 -59.73409 18.283 17.804  DR1    AAT  18.8    6.67 1.06  1.29 0.42   nan  nan   0  0.00
DESJ234856.07$-$592326.5 357.23362 -59.39071 18.989 18.496  DR1    AAT  12.8  -37.82 1.24  5.82 0.55   nan  nan   0  0.00
DESJ234900.88$-$594938.2 357.25368 -59.82728 18.799 18.272  DR1    AAT  13.7   72.23 1.16  7.26 0.56   nan  nan   0  0.00
DESJ234901.13$-$600551.3 357.25469 -60.09759 18.614 18.093  DR1    AAT   9.8   14.11 1.55  5.70 0.67   nan  nan   0  0.00
DESJ234901.31$-$594950.8 357.25547 -59.83077 18.007 17.493  DR1    AAT  12.0   73.11 1.36  6.13 0.51   nan  nan   0  0.00
DESJ234902.24$-$593344.8 357.25934 -59.56245 18.183 17.683  DR1    AAT  12.5  175.71 1.35  7.48 0.67   nan  nan   0  0.00
DESJ234902.84$-$601132.2 357.26182 -60.19229 16.630 16.019  DR1    AAT  42.2   51.14 0.65  3.33 0.23   nan  nan   0  0.00
DESJ234908.98$-$591556.5 357.28742 -59.26569 18.688 18.191  DR1    AAT  16.5  122.00 1.30  4.49 0.64   nan  nan   0  0.00
DESJ234913.46$-$585458.7 357.30608 -58.91631 16.745 16.075  DR1    AAT  41.7   27.48 0.59  6.41 0.24   nan  nan   0  0.00
DESJ234915.74$-$593813.7 357.31560 -59.63714 17.110 16.820  DR1    AAT  29.3  149.23 0.71  2.70 0.27   nan  nan   0  0.00
DESJ234917.36$-$593836.6 357.32234 -59.64349 18.057 17.526  DR1    AAT  15.2  122.06 1.22  5.73 0.55   nan  nan   0  0.00
DESJ234919.26$-$593236.9 357.33027 -59.54359 18.167 17.620  DR1    AAT  18.3   32.74 1.12  7.16 0.37   nan  nan   0  0.00
DESJ234919.43$-$595359.1 357.33096 -59.89974 16.551 15.900  DR1    AAT  25.2   55.41 0.77  6.76 0.29   nan  nan   0  0.00
DESJ234922.39$-$592447.0 357.34328 -59.41306 19.188 18.753  DR1    AAT  10.1  114.58 1.66  6.23 0.77   nan  nan   0  0.00
DESJ234930.60$-$595117.2 357.37750 -59.85478 17.673 17.387  DR1    AAT  17.5  133.60 1.09  3.48 0.44   nan  nan   0  0.00
DESJ234933.49$-$590342.4 357.38956 -59.06178 19.588 19.163  DR1    AAT   7.4  128.27 2.95   nan  nan   nan  nan   0  0.00
DESJ234935.06$-$593612.8 357.39609 -59.60356 19.484 18.995  DR1    AAT   8.3   84.83 2.17   nan  nan   nan  nan   0  0.00
DESJ234936.74$-$601015.5 357.40310 -60.17098 17.311 17.057  DR1    AAT  13.4   35.08 1.99  1.96 0.40   nan  nan   0  0.00
DESJ234941.01$-$590956.6 357.42086 -59.16571 19.179 18.729  DR1    AAT   9.5  223.37 1.83   nan  nan   nan  nan   0  0.00
DESJ234941.42$-$594945.6 357.42257 -59.82933 16.791 16.206  DR1    AAT  20.1   37.25 0.85  6.48 0.35   nan  nan   0  0.00
DESJ234941.95$-$593949.1 357.42478 -59.66365 16.448 15.832  DR1    AAT  17.4  -12.28 0.99  5.26 0.45   nan  nan   0  0.00
DESJ234942.25$-$601525.6 357.42603 -60.25711 16.667 16.049  DR1    AAT  17.8   -1.99 1.13  5.87 0.57   nan  nan   0  0.00
DESJ234948.55$-$595219.1 357.45228 -59.87197 19.352 18.890  DR1    AAT   9.6  -67.33 2.22  3.28 0.55   nan  nan   0  0.00
DESJ234949.16$-$602020.5 357.45482 -60.33902 18.137 17.596  DR1    AAT   6.2 -113.59 3.12   nan  nan   nan  nan   0  0.74
DESJ234953.70$-$595847.8 357.47377 -59.97994 19.154 18.702  DR1    AAT   9.0  163.63 2.47   nan  nan   nan  nan   0  0.00
DESJ234953.93$-$592624.4 357.47473 -59.44010 17.422 16.849  DR1    AAT  13.6   65.64 1.16  5.79 0.52   nan  nan   0  0.00
DESJ234955.16$-$593355.8 357.47982 -59.56550 19.721 19.273  DR1    AAT   6.1  -11.83 2.59   nan  nan   nan  nan   0  0.00
DESJ234957.77$-$591035.2 357.49071 -59.17645 16.695 16.041  DR1    AAT  49.4  -45.39 0.59  6.80 0.25   nan  nan   0  0.00
DESJ235000.64$-$592438.7 357.50265 -59.41075 17.113 16.502  DR1    AAT  38.3   19.31 0.60  6.26 0.28   nan  nan   0  0.00
DESJ235006.81$-$594454.5 357.52837 -59.74847 17.097 16.526  DR1    AAT  26.1   38.47 0.74  5.93 0.35   nan  nan   0  0.00
DESJ235008.00$-$593025.9 357.53334 -59.50720 18.123 17.587  DR1    AAT  14.1   29.71 1.12  6.80 0.55   nan  nan   0  0.00
DESJ235012.40$-$593618.9 357.55167 -59.60525 19.777 19.367  DR1    AAT   6.1   88.69 3.12   nan  nan   nan  nan   0  0.00
DESJ235020.70$-$592038.2 357.58625 -59.34395 17.065 16.447  DR1    AAT  38.2  -21.70 0.62  6.50 0.25   nan  nan   0  0.00
DESJ235023.30$-$592416.1 357.59707 -59.40447 19.315 18.853  DR1    AAT   8.2   77.61 2.60   nan  nan   nan  nan   0  0.00
DESJ235024.81$-$594042.2 357.60339 -59.67840 18.069 17.568  DR1    AAT  15.0  -19.29 1.19  7.00 0.61   nan  nan   0  0.00
DESJ235025.41$-$593912.0 357.60586 -59.65334 17.218 16.589  DR1    AAT  13.7   55.17 1.18  4.85 0.44   nan  nan   0  0.00
DESJ235028.37$-$592217.2 357.61822 -59.37144 18.701 18.234  DR1    AAT  10.0   11.18 2.39  3.52 1.47   nan  nan   0  0.00
DESJ235029.68$-$591442.0 357.62365 -59.24501 19.625 19.174  DR1    AAT   7.3   38.36 3.05   nan  nan   nan  nan   0  0.00
DESJ235033.14$-$595755.0 357.63808 -59.96528 17.574 17.321  DR1    AAT  22.9   12.53 0.85  2.75 0.30   nan  nan   0  0.00
DESJ235034.98$-$590352.3 357.64576 -59.06453 17.605 17.285  DR1    AAT  26.1   51.40 1.30  2.83 0.38   nan  nan   0  0.00
DESJ235039.04$-$591024.8 357.66267 -59.17356 18.471 17.985  DR1    AAT  13.8   31.60 1.57  6.57 0.83   nan  nan   0  0.00
DESJ235040.87$-$592401.0 357.67031 -59.40027 18.441 17.931  DR1    AAT  11.8   98.52 1.48  6.37 0.57   nan  nan   0  0.00
DESJ235042.89$-$590828.5 357.67870 -59.14124 18.246 17.705  DR1    AAT  13.3   26.44 1.61  6.66 0.50   nan  nan   0  0.00
DESJ235045.12$-$593617.5 357.68800 -59.60487 16.675 16.078  DR1    AAT  36.9  -66.68 1.36  5.84 0.30   nan  nan   0  0.00
DESJ235047.85$-$591056.3 357.69938 -59.18232 17.394 17.103  DR1    AAT  30.2  429.85 1.18  1.33 0.32   nan  nan   0  0.00
DESJ235047.99$-$591939.9 357.69995 -59.32774 18.971 18.538  DR1    AAT   6.6  329.69 3.57   nan  nan   nan  nan   0  0.00
DESJ235049.41$-$592430.8 357.70587 -59.40856 16.945 16.288  DR1    AAT  19.9   12.29 0.81  6.55 0.33   nan  nan   0  0.00
DESJ235056.67$-$593917.9 357.73613 -59.65496 16.529 15.879  DR1    AAT  21.9   -6.90 1.47  6.56 0.48   nan  nan   0  0.00
DESJ235057.68$-$594133.5 357.74033 -59.69263 19.287 18.870  DR1    AAT   9.5  106.89 2.10  3.60 0.54   nan  nan   0  0.00
DESJ235058.27$-$592830.2 357.74281 -59.47505 19.104 18.671  DR1    AAT   8.2  136.81 2.49   nan  nan   nan  nan   0  0.00
DESJ235103.94$-$593844.2 357.76641 -59.64562 19.788 19.399  Y2Q    AAT   9.6   47.29 1.75  5.40 0.53   nan  nan   0  0.00
DESJ235104.09$-$593941.4 357.76703 -59.66149 16.707 16.077  DR1    AAT  20.0  -27.92 0.88  6.75 0.41   nan  nan   0  0.00
DESJ235105.64$-$591358.7 357.77351 -59.23298 16.095 15.420  DR1    AAT  70.6  127.00 0.58  6.59 0.21   nan  nan   0  0.00
DESJ235107.85$-$600604.2 357.78272 -60.10117 16.971 16.403  DR1    AAT  15.9   20.97 1.05  4.09 0.90   nan  nan   0  0.00
DESJ235111.08$-$594458.8 357.79616 -59.74965 15.991 15.194  DR1    AAT  35.5  -22.37 0.62  6.95 0.26   nan  nan   0  0.00
DESJ235111.62$-$594416.6 357.79842 -59.73793 17.345 17.124  DR1    AAT  26.4   39.60 0.77  1.92 0.26   nan  nan   0  0.00
DESJ235112.78$-$591542.0 357.80325 -59.26168 17.675 17.120  DR1    AAT  11.9  106.48 1.32  5.77 0.65   nan  nan   0  0.00
DESJ235115.98$-$600659.0 357.81657 -60.11639 17.911 17.383  DR1    AAT  12.0   -5.17 1.42  6.57 0.74   nan  nan   0  0.00
DESJ235116.65$-$594047.6 357.81938 -59.67990 17.479 17.141  DR1    AAT  31.1   37.75 0.65  4.11 0.31   nan  nan   0  0.00
DESJ235117.05$-$601548.5 357.82105 -60.26347 18.847 18.355  DR1    AAT   9.6  -19.42 2.52  4.96 0.50   nan  nan   0  0.00
DESJ235117.25$-$594151.6 357.82189 -59.69765 17.090 16.803  DR1    AAT  28.7   21.61 0.72  3.28 0.30   nan  nan   0  0.00
DESJ235124.79$-$594625.5 357.85330 -59.77375 19.235 18.779  DR1    AAT   9.5  142.44 1.70  4.71 0.46   nan  nan   0  0.00
DESJ235125.08$-$594019.0 357.85450 -59.67194 18.995 18.572  Y2Q    AAT   9.3  133.68 1.78  6.13 0.54   nan  nan   0  0.00
DESJ235129.82$-$595012.1 357.87424 -59.83670 17.606 17.766  DR1    AAT  13.7 -206.53 2.07   nan  nan   nan  nan   0  0.00
DESJ235129.86$-$592316.0 357.87441 -59.38779 19.025 18.526  DR1    AAT  11.3   65.45 1.36  7.15 0.55   nan  nan   0  0.00
DESJ235131.22$-$592042.4 357.88010 -59.34511 17.124 16.890  DR1    AAT  22.4  112.48 1.21  2.55 0.67   nan  nan   0  0.00
DESJ235131.26$-$600129.6 357.88027 -60.02488 16.451 15.686  DR1    AAT  27.0   -5.77 0.68  6.94 0.42   nan  nan   0  0.00
DESJ235133.71$-$591426.0 357.89044 -59.24056 19.698 19.234  DR1    AAT   7.2   22.44 2.18   nan  nan   nan  nan   0  0.00
DESJ235140.15$-$601037.3 357.91729 -60.17703 16.237 15.462  DR1    AAT  30.6   22.88 0.64  6.14 0.34   nan  nan   0  0.00
DESJ235141.89$-$594658.9 357.92456 -59.78304 17.520 17.230  DR1    AAT  27.1   11.50 0.74  1.98 0.25   nan  nan   0  0.00
DESJ235151.95$-$594812.2 357.96647 -59.80339 18.658 18.199  Y2Q    AAT   9.2   23.94 2.61  6.17 0.56   nan  nan   0  0.00
DESJ235154.10$-$592519.0 357.97543 -59.42193 18.861 18.363  DR1    AAT  11.1    7.61 1.56  8.01 0.57   nan  nan   0  0.00
DESJ235155.44$-$592022.7 357.98101 -59.33963 17.395 16.794  DR1    AAT  13.8  -55.31 1.13  5.89 0.51   nan  nan   0  0.00
DESJ235158.27$-$591210.9 357.99278 -59.20303 17.541 17.271  Y2Q    AAT  31.7  -88.46 0.84  4.98 0.28   nan  nan   0  0.00
DESJ235200.32$-$592815.6 358.00134 -59.47100 19.120 18.646  DR1    AAT   7.6   54.34 1.93   nan  nan   nan  nan   0  0.00
DESJ235202.62$-$594044.9 358.01091 -59.67915 16.979 16.398  DR1    AAT  17.0   47.16 0.93  6.87 0.47   nan  nan   0  0.00
DESJ235203.55$-$600816.4 358.01480 -60.13788 18.569 18.064  DR1    AAT   9.5  116.50 1.58  8.32 0.65   nan  nan   0  0.00
DESJ235204.18$-$590548.4 358.01740 -59.09677 19.051 18.582  DR1    AAT   9.6  114.40 2.19   nan  nan   nan  nan   0  0.00
DESJ235205.51$-$593721.3 358.02297 -59.62260 17.996 17.482  DR1    AAT  16.9   59.64 1.60  6.32 0.56   nan  nan   0  0.00
DESJ235212.18$-$593101.4 358.05074 -59.51704 16.490 15.757  DR1    AAT  30.8   55.40 0.66  7.22 0.30   nan  nan   0  0.00
DESJ235215.14$-$593959.7 358.06308 -59.66659 16.350 15.720  Y2Q    AAT  30.1  -47.09 0.69  6.54 0.33   nan  nan   0  0.00
DESJ235217.67$-$601526.5 358.07362 -60.25736 19.343 18.894  DR1    AAT   7.2  177.09 3.79   nan  nan   nan  nan   0  0.00
DESJ235220.15$-$591105.0 358.08395 -59.18472 16.884 16.287  DR1    AAT  19.4   -1.63 0.95  6.30 0.42   nan  nan   0  0.00
DESJ235223.26$-$601440.8 358.09692 -60.24465 16.154 15.370  DR1    AAT  29.7    5.81 0.65  6.93 0.40   nan  nan   0  0.00
DESJ235233.14$-$593442.4 358.13809 -59.57845 16.061 15.392  DR1    AAT  34.7  -21.49 0.63  6.48 0.50   nan  nan   0  0.00
DESJ235233.43$-$600957.6 358.13927 -60.16600 18.858 18.358  DR1    AAT  10.6  236.90 1.84  7.09 0.60   nan  nan   0  0.00
DESJ235234.27$-$594334.5 358.14280 -59.72626 17.262 16.998  DR1    AAT  26.0  198.46 1.02  2.46 0.36   nan  nan   0  0.00
DESJ235234.67$-$595548.3 358.14446 -59.93009 17.237 16.630  DR1    AAT  16.8  -27.13 1.12  6.59 0.45   nan  nan   0  0.00
DESJ235236.83$-$601611.4 358.15344 -60.26983 16.062 15.289  DR1    AAT  34.5   54.47 0.63  6.66 0.28   nan  nan   0  0.00
DESJ235237.05$-$595440.4 358.15437 -59.91123 17.269 17.013  DR1    AAT  31.5   91.28 0.72  2.66 0.25   nan  nan   0  0.00
DESJ235237.38$-$595104.7 358.15574 -59.85131 19.420 18.934  DR1    AAT   8.7   72.98 1.68   nan  nan   nan  nan   0  0.00
DESJ235248.09$-$602054.9 358.20036 -60.34857 17.265 17.404  DR1    AAT  16.3 -105.58 2.57   nan  nan   nan  nan   1  0.90
DESJ235251.37$-$591013.5 358.21406 -59.17040 18.102 17.553  DR1    AAT  15.2   57.11 1.03  5.81 0.65   nan  nan   0  0.00
DESJ235252.50$-$590233.9 358.21874 -59.04275 18.244 17.743  DR1    AAT  10.5   22.79 1.58  6.14 0.66   nan  nan   0  0.00
DESJ235256.44$-$592834.5 358.23518 -59.47626 17.440 17.019  DR1    AAT  12.2  106.38 1.28  6.25 0.62   nan  nan   0  0.00
DESJ235259.95$-$594856.7 358.24978 -59.81576 18.201 17.716  DR1    AAT  11.7   14.94 1.41  6.35 0.75   nan  nan   0  0.00
DESJ235303.09$-$593749.8 358.26289 -59.63049 17.000 16.466  DR1    AAT  33.1    2.07 0.64  6.44 0.26   nan  nan   0  0.00
DESJ235305.50$-$592140.3 358.27291 -59.36118 18.804 18.291  DR1    AAT  12.1  -34.81 1.77  5.41 0.59   nan  nan   0  0.00
DESJ235313.42$-$590851.4 358.30592 -59.14761 19.509 19.036  DR1    AAT   6.5   15.92 2.76   nan  nan   nan  nan   0  0.00
DESJ235314.00$-$592410.5 358.30834 -59.40291 19.398 18.962  DR1    AAT   6.8   70.87 3.25   nan  nan   nan  nan   0  0.00
DESJ235314.45$-$594540.0 358.31023 -59.76112 17.811 17.250  DR1    AAT  20.0  130.11 1.17  6.47 0.37   nan  nan   0  0.00
DESJ235319.77$-$592112.4 358.33238 -59.35345 18.188 17.621  DR1    AAT  16.6  -11.80 0.98  6.33 0.51   nan  nan   0  0.00
DESJ235323.56$-$593802.0 358.34815 -59.63389 19.162 18.705  DR1    AAT  14.2   -4.35 1.24  2.77 0.42   nan  nan   0  0.00
DESJ235327.00$-$593914.8 358.36251 -59.65410 18.850 18.402  DR1    AAT  10.6  142.34 1.53  6.34 0.58   nan  nan   0  0.00
DESJ235336.83$-$595413.1 358.40347 -59.90365 17.200 16.608  DR1    AAT  11.7  143.01 1.90  4.06 1.28   nan  nan   0  0.00
DESJ235338.75$-$595240.3 358.41147 -59.87786 16.321 15.613  DR1    AAT  52.0  -29.35 0.57  6.52 0.25   nan  nan   0  0.00
DESJ235339.44$-$592847.8 358.41435 -59.47994 16.392 15.724  DR1    AAT  30.1   13.23 0.64  7.32 0.33   nan  nan   0  0.00
DESJ235345.44$-$601059.8 358.43933 -60.18327 16.846 16.248  DR1    AAT  12.9   32.23 1.75  7.22 0.48   nan  nan   0  0.00
DESJ235349.12$-$593245.4 358.45467 -59.54593 18.524 18.025  DR1    AAT  17.1 -102.56 2.51  2.41 0.46 -2.34 0.25   1  0.98
DESJ235351.15$-$594705.7 358.46312 -59.78492 17.939 17.381  DR1    AAT  18.0   -6.21 0.98  6.36 0.38   nan  nan   0  0.00
DESJ235359.71$-$600113.0 358.49877 -60.02028 16.497 15.889  DR1    AAT  23.1   64.74 0.80  6.23 0.37   nan  nan   0  0.00
DESJ235402.51$-$600440.1 358.51047 -60.07781 16.977 16.361  DR1    AAT  14.7   14.09 1.04  6.37 0.77   nan  nan   0  0.00
DESJ235403.71$-$595023.9 358.51547 -59.83996 18.961 18.477  DR1    AAT  10.3  180.67 2.30  5.56 0.79   nan  nan   0  0.00
DESJ235405.70$-$590222.4 358.52373 -59.03954 18.350 17.829  DR1    AAT   9.8   20.45 1.65  7.38 1.25   nan  nan   0  0.00
DESJ235409.19$-$590633.8 358.53827 -59.10938 17.211 16.943  DR1    AAT  23.3  121.75 0.88  3.37 0.31   nan  nan   0  0.00
DESJ235410.17$-$592155.9 358.54239 -59.36554 17.313 17.031  DR1    AAT  26.1   47.50 0.78  1.38 0.28   nan  nan   0  0.00
DESJ235416.88$-$592301.9 358.57033 -59.38386 17.265 16.873  DR1    AAT  20.1   64.43 0.85  5.64 0.34   nan  nan   0  0.00
DESJ235423.68$-$601000.9 358.59865 -60.16692 16.645 16.013  DR1    AAT  18.1    5.11 0.90  6.69 0.44   nan  nan   0  0.00
DESJ235434.20$-$600055.3 358.64251 -60.01535 17.485 17.250  DR1    AAT  22.2  147.28 1.22  1.51 0.43   nan  nan   0  0.00
DESJ235435.39$-$600149.3 358.64748 -60.03037 17.943 17.403  DR1    AAT  20.7   22.11 0.83  6.10 0.48   nan  nan   0  0.00
DESJ235436.90$-$592627.6 358.65377 -59.44099 17.196 16.570  DR1    AAT  14.4    3.81 1.10  5.87 0.54   nan  nan   0  0.00
DESJ235440.54$-$591122.7 358.66892 -59.18963 17.189 16.896  DR1    AAT  21.6   97.27 0.91  2.53 0.39   nan  nan   0  0.00
DESJ235442.04$-$591012.6 358.67517 -59.17016 18.384 17.834  DR1    AAT  15.8   37.48 1.82  7.86 0.69   nan  nan   0  0.00
DESJ235447.36$-$591057.2 358.69735 -59.18255 16.059 15.296  DR1    AAT  33.8   11.94 0.63  6.43 0.32   nan  nan   0  0.00
DESJ235450.22$-$592044.0 358.70925 -59.34554 17.544 17.230  DR1    AAT  18.0   19.08 1.08  3.99 0.48   nan  nan   0  0.00
DESJ235455.26$-$591416.5 358.73024 -59.23791 16.761 16.106  DR1    AAT  20.6  -20.11 0.82  6.87 0.50   nan  nan   0  0.00
DESJ235457.28$-$585835.3 358.73867 -58.97647 16.841 16.177  DR1    AAT  27.6   24.41 1.75  6.70 0.34   nan  nan   0  0.00
DESJ235500.63$-$593035.6 358.75262 -59.50989 17.563 17.264  DR1    AAT  21.0    2.84 0.85  4.66 0.35   nan  nan   0  0.00
DESJ235502.55$-$593512.4 358.76063 -59.58679 17.623 17.089  DR1    AAT  12.2  -12.90 1.37  3.35 1.21   nan  nan   0  0.00
DESJ235511.30$-$591559.2 358.79707 -59.26644 16.380 15.721  DR1    AAT  25.6   -4.59 0.72  5.78 0.38   nan  nan   0  0.00
DESJ235518.11$-$595302.9 358.82547 -59.88414 19.015 18.538  DR1    AAT   8.7  131.82 1.83   nan  nan   nan  nan   0  0.00
DESJ235518.95$-$594031.5 358.82898 -59.67542 18.402 17.946  DR1    AAT  10.1   -6.04 1.72  5.94 0.56   nan  nan   0  0.00
DESJ235520.37$-$592433.1 358.83486 -59.40919 17.197 16.947  DR1    AAT  20.9   67.36 1.55  1.55 0.37   nan  nan   0  0.00
DESJ235527.28$-$595542.1 358.86365 -59.92837 17.235 16.652  DR1    AAT  15.0   11.89 1.00  6.82 0.61   nan  nan   0  0.00
DESJ235532.68$-$593115.0 358.88616 -59.52083 16.090 15.344  DR1    AAT 125.7 -102.89 0.51  3.75 0.22 -2.28 0.10   1  0.99
DESJ235536.76$-$601612.6 358.90315 -60.27017 16.685 16.085  DR1    AAT  34.5   47.66 0.63  6.08 0.30   nan  nan   0  0.00
DESJ235544.72$-$591331.1 358.93633 -59.22529 18.464 17.934  DR1    AAT  10.7  -46.59 1.44  4.28 1.48   nan  nan   0  0.00
DESJ235544.88$-$591236.3 358.93700 -59.21007 17.388 16.770  DR1    AAT  26.6   48.83 0.69  6.49 0.31   nan  nan   0  0.00
DESJ235549.43$-$594001.7 358.95595 -59.66714 17.464 17.026  DR1    AAT   9.2   37.26 1.91  5.10 0.52   nan  nan   0  0.00
DESJ235549.92$-$593259.7 358.95799 -59.54990 17.400 16.815  DR1    AAT  22.0 -101.94 1.40  2.84 0.29 -2.37 0.14   1  1.00
DESJ235551.98$-$593703.6 358.96659 -59.61766 18.823 18.319  DR1    AAT  13.2  -23.27 1.19  6.26 0.51   nan  nan   0  0.00
DESJ235552.33$-$595745.6 358.96806 -59.96267 17.017 16.382  DR1    AAT  12.4   -3.78 1.19  5.94 0.62   nan  nan   0  0.00
DESJ235554.33$-$590450.6 358.97636 -59.08073 16.256 15.574  DR1    AAT  24.1  -22.13 0.76  7.42 0.34   nan  nan   0  0.00
DESJ235601.91$-$594553.8 359.00797 -59.76495 17.373 16.798  DR1    AAT  11.8  -38.22 1.35  5.49 1.01   nan  nan   0  0.00
DESJ235602.64$-$593257.9 359.01099 -59.54942 18.932 18.444  DR1    AAT  10.3   43.31 2.35   nan  nan   nan  nan   0  0.00
DESJ235603.71$-$592211.1 359.01544 -59.36976 18.918 18.472  DR1    AAT  13.0  172.32 1.96  2.22 0.37   nan  nan   0  0.00
DESJ235612.84$-$592842.8 359.05351 -59.47856 16.833 16.295  DR1    AAT  23.6   -2.89 0.82  6.04 0.39   nan  nan   0  0.00
DESJ235613.44$-$591822.7 359.05600 -59.30630 17.162 16.863  DR1    AAT  25.6  160.70 0.86  4.26 0.32   nan  nan   0  0.00
DESJ235615.03$-$601122.6 359.06263 -60.18962 16.893 16.309  DR1    AAT  25.1   74.74 0.79  6.57 0.31   nan  nan   0  0.00
DESJ235615.20$-$593820.0 359.06333 -59.63890 17.342 16.801  DR1    AAT  16.5  219.73 1.61  6.97 0.66   nan  nan   0  0.00
DESJ235616.98$-$590854.2 359.07075 -59.14839 19.104 18.628  DR1    AAT  10.2   57.65 2.11  6.48 0.80   nan  nan   0  0.00
DESJ235617.98$-$594659.9 359.07492 -59.78329 19.409 18.966  DR1    AAT   7.1   46.71 2.08   nan  nan   nan  nan   0  0.00
DESJ235620.76$-$593310.2 359.08651 -59.55282 18.857 18.374  DR1    AAT  11.6 -101.83 2.19  2.33 0.27 -2.31 0.16   1  0.99
DESJ235629.05$-$590414.3 359.12104 -59.07063 17.640 17.513  DR1    AAT   9.3   64.95 3.53  5.53 0.52   nan  nan   0  0.00
DESJ235629.94$-$591245.3 359.12474 -59.21257 17.628 17.040  DR1    AAT  18.6   64.33 0.91  7.33 0.53   nan  nan   0  0.00
DESJ235647.22$-$590750.5 359.19676 -59.13069 18.127 17.549  DR1    AAT   9.7  -54.63 1.74  5.46 0.52   nan  nan   0  0.00
DESJ235648.43$-$595640.0 359.20181 -59.94444 19.179 18.706  DR1    AAT   9.7  -12.29 1.66  7.35 0.67   nan  nan   0  0.00
DESJ235648.98$-$591110.8 359.20407 -59.18635 18.031 17.490  DR1    AAT  13.1   71.93 1.21  6.59 0.52   nan  nan   0  0.00
DESJ235650.50$-$593421.0 359.21042 -59.57250 19.950 19.496  DR1    AAT   6.0 -102.12 4.99   nan  nan   nan  nan   1  0.83
DESJ235656.96$-$594126.6 359.23735 -59.69073 19.150 18.667  DR1    AAT  12.1  203.61 1.54  3.62 0.45   nan  nan   0  0.00
DESJ235657.69$-$590635.4 359.24039 -59.10982 17.271 16.997  DR1    AAT  19.5  -55.15 0.99  3.04 0.51   nan  nan   0  0.00
DESJ235702.38$-$594603.4 359.25993 -59.76762 17.668 17.124  DR1    AAT  15.6  -29.60 1.04  6.61 0.43   nan  nan   0  0.00
DESJ235707.46$-$593743.0 359.28110 -59.62861 19.727 19.296  DR1    AAT   5.7 -104.53 4.82   nan  nan   nan  nan   1  0.81
DESJ235708.29$-$594844.6 359.28456 -59.81238 17.271 16.703  DR1    AAT  23.6  -66.37 0.85  7.17 0.36   nan  nan   0  0.00
DESJ235710.85$-$592627.3 359.29521 -59.44090 18.130 17.633  DR1    AAT  12.6   -9.35 1.71  6.85 0.67   nan  nan   0  0.00
DESJ235711.35$-$591022.3 359.29731 -59.17286 19.801 19.350  DR1    AAT   6.8   62.91 3.38   nan  nan   nan  nan   0  0.00
DESJ235711.82$-$595729.7 359.29927 -59.95824 16.848 16.213  DR1    AAT  13.8   48.73 1.13  6.11 0.56   nan  nan   0  0.00
DESJ235725.77$-$600232.8 359.35739 -60.04244 18.817 18.370  DR1    AAT   7.6   -5.17 2.14   nan  nan   nan  nan   0  0.00
DESJ235726.04$-$593938.2 359.35851 -59.66061 19.265 18.800  DR1    AAT  13.2 -101.89 2.64   nan  nan   nan  nan   1  0.89
DESJ235728.96$-$593222.7 359.37065 -59.53965 19.045 18.617  DR1    AAT   8.3   74.57 2.35   nan  nan   nan  nan   0  0.00
DESJ235730.25$-$592930.7 359.37602 -59.49186 19.342 18.878  DR1    AAT   8.1 -100.06 3.19   nan  nan   nan  nan   1  0.88
DESJ235734.15$-$600002.9 359.39229 -60.00079 17.365 17.082  DR1    AAT  22.4   46.19 0.86  2.77 0.29   nan  nan   0  0.00
DESJ235738.50$-$593611.7 359.41040 -59.60325 17.173 16.569  DR1    AAT  45.9  -99.58 0.71  2.66 0.25 -2.50 0.13   1  1.00
DESJ235743.42$-$591459.6 359.43091 -59.24988 19.304 18.848  DR1    AAT   6.5  158.49 2.63   nan  nan   nan  nan   0  0.00
DESJ235745.46$-$593726.5 359.43941 -59.62401 19.806 19.379  DR1    AAT   8.2 -100.01 3.29   nan  nan   nan  nan   1  0.88
DESJ235748.49$-$594230.3 359.45205 -59.70841 18.191 17.650  DR1    AAT  12.4   72.55 1.33  6.10 0.79   nan  nan   0  0.00
DESJ235751.63$-$593233.3 359.46512 -59.54258 18.420 17.852  DR1    AAT  12.3   47.72 1.22  6.52 0.59   nan  nan   0  0.00
DESJ235753.83$-$595509.2 359.47430 -59.91922 16.862 16.197  DR1    AAT  44.1   75.20 0.59  5.67 0.26   nan  nan   0  0.00
DESJ235757.96$-$595228.1 359.49150 -59.87447 19.099 18.608  DR1    AAT   9.0  -46.43 2.14  3.47 0.48   nan  nan   0  0.00
DESJ235805.01$-$600334.4 359.52085 -60.05956 17.431 16.890  DR1    AAT  26.1   31.60 0.72  5.75 0.33   nan  nan   0  0.00
DESJ235811.59$-$590857.0 359.54829 -59.14915 19.335 18.890  DR1    AAT   6.4   11.66 2.70   nan  nan   nan  nan   0  0.00
DESJ235820.32$-$592240.6 359.58466 -59.37795 18.647 18.165  DR1    AAT  11.1    2.99 1.41  6.48 0.64   nan  nan   0  0.00
DESJ235824.15$-$590102.6 359.60063 -59.01738 19.435 18.966  DR1    AAT   6.5   98.62 3.61   nan  nan   nan  nan   0  0.00
DESJ235824.23$-$593637.4 359.60095 -59.61039 17.139 16.531  DR1    AAT   8.4   31.27 1.89   nan  nan   nan  nan   0  0.00
DESJ235830.17$-$592624.9 359.62570 -59.44025 18.084 17.575  DR1    AAT  18.4   -6.04 0.91  5.63 0.51   nan  nan   0  0.00
DESJ235830.22$-$595212.8 359.62590 -59.87021 16.879 16.316  DR1    AAT   9.6  107.28 1.56  5.27 0.50   nan  nan   0  0.00
DESJ235832.96$-$600042.3 359.63733 -60.01176 19.809 19.373  DR1    AAT   6.1   51.80 3.88   nan  nan   nan  nan   0  0.00
DESJ235837.10$-$600441.6 359.65456 -60.07823 18.883 18.389  DR1    AAT  11.1   -5.03 1.43  4.58 0.91   nan  nan   0  0.00
DESJ235840.80$-$594828.7 359.67002 -59.80796 17.787 17.214  DR1    AAT  10.8  -24.32 1.96  6.69 0.68   nan  nan   0  0.00
DESJ235841.76$-$592113.7 359.67402 -59.35379 18.937 18.442  DR1    AAT   8.5   -3.45 1.78   nan  nan   nan  nan   0  0.00
DESJ235841.80$-$591541.5 359.67416 -59.26152 17.370 16.750  DR1    AAT  32.6   -0.88 0.96  4.56 0.30   nan  nan   0  0.00
DESJ235845.88$-$592521.1 359.69116 -59.42254 17.581 17.016  DR1    AAT  25.8  -11.18 0.74  6.22 0.38   nan  nan   0  0.00
DESJ235847.01$-$590027.3 359.69590 -59.00759 18.691 18.193  DR1    AAT  10.8   93.24 2.05  3.94 0.61   nan  nan   0  0.00
DESJ235850.18$-$592350.6 359.70907 -59.39740 18.084 17.566  DR1    AAT  18.5   -6.07 0.94  5.84 0.47   nan  nan   0  0.00
DESJ235850.52$-$591441.8 359.71049 -59.24494 18.771 18.264  DR1    AAT   9.6  -26.34 2.91  3.64 0.53   nan  nan   0  0.00
DESJ235852.37$-$595034.4 359.71821 -59.84288 17.337 17.032  DR1    AAT  22.4 -168.57 1.14  3.26 0.41   nan  nan   0  0.00
DESJ235852.77$-$594412.2 359.71987 -59.73672 17.350 17.093  DR1    AAT  24.5   79.42 0.86  2.62 0.46   nan  nan   0  0.00
DESJ235853.63$-$595952.2 359.72345 -59.99784 18.956 18.467  DR1    AAT  10.3 -121.84 2.14  3.87 0.63   nan  nan   0  0.00
DESJ235855.20$-$591242.4 359.73001 -59.21177 18.701 18.219  DR1    AAT   9.8  -78.54 2.86  2.16 0.29   nan  nan   0  0.00
DESJ235904.33$-$591729.9 359.76805 -59.29165 17.843 17.317  DR1    AAT  22.2  103.35 1.66  6.33 0.37   nan  nan   0  0.00
DESJ235906.00$-$595135.6 359.77500 -59.85988 16.703 16.007  DR1    AAT  13.2   22.92 1.11  6.17 0.69   nan  nan   0  0.00
DESJ235906.80$-$594818.5 359.77832 -59.80513 17.908 17.398  DR1    AAT  11.0   15.38 1.97  3.86 1.31   nan  nan   0  0.00
DESJ235909.64$-$595820.8 359.79017 -59.97245 17.172 16.558  DR1    AAT  16.3  -15.18 1.18  6.69 0.44   nan  nan   0  0.00
DESJ235912.24$-$592957.6 359.80102 -59.49934 19.200 18.779  DR1    AAT   6.8  110.88 3.38   nan  nan   nan  nan   0  0.00
DESJ235914.52$-$595827.3 359.81051 -59.97424 17.300 17.021  DR1    AAT  22.3   48.63 0.88  4.40 0.28   nan  nan   0  0.00
DESJ235918.97$-$593226.2 359.82906 -59.54062 18.356 17.869  DR1    AAT  14.4  127.94 2.13  4.28 0.66   nan  nan   0  0.00
DESJ235930.23$-$591410.8 359.87596 -59.23633 19.168 18.718  Y2Q    AAT   8.3  229.72 3.21   nan  nan   nan  nan   0  0.00
DESJ235936.57$-$593556.3 359.90238 -59.59898 17.427 17.187  DR1    AAT  21.8   21.33 0.80  5.24 0.37   nan  nan   0  0.00
DESJ235943.81$-$593249.9 359.93254 -59.54719 18.701 18.224  DR1    AAT  10.7  -42.92 2.02  4.69 0.75   nan  nan   0  0.00
DESJ235959.99$-$593846.8 359.99996 -59.64633 17.454 17.090  DR1    AAT  12.0   77.91 1.73  4.95 0.62   nan  nan   0  0.00
DESJ235313.00$-$593504.5 358.30415 -59.58458 20.349 19.826  DR1  IMACS   8.2  372.04 1.38  3.87 0.31   nan  nan   0   nan
DESJ235315.78$-$593633.2 358.31576 -59.60923 19.681 19.280  DR1  IMACS  12.7  163.19 1.23  4.82 0.56   nan  nan   0   nan
DESJ235326.43$-$593441.9 358.36012 -59.57832 17.994 17.569  DR1  IMACS  36.2    6.32 1.02  4.83 0.23   nan  nan   0   nan
DESJ235331.37$-$593517.8 358.38071 -59.58828 21.012 20.129  DR1  IMACS   7.5   87.98 1.45   nan  nan   nan  nan   0   nan
DESJ235338.58$-$593822.6 358.41074 -59.63961 20.768 20.218  DR1  IMACS   6.5   84.74 1.64   nan  nan   nan  nan   0   nan
DESJ235341.69$-$593512.7 358.42369 -59.58687 19.791 18.813  DR1  IMACS  21.4   -0.16 1.08  4.73 0.24   nan  nan   0   nan
DESJ235347.60$-$593143.5 358.44835 -59.52875 19.840 19.521  DR1  IMACS   7.3   49.24 1.57  1.81 0.22   nan  nan   0   nan
DESJ235347.81$-$593218.7 358.44920 -59.53853 17.561 17.072  DR1  IMACS  46.2   27.99 1.01  5.27 0.22   nan  nan   0   nan
DESJ235349.12$-$593245.4 358.45467 -59.54593 18.524 18.025  DR1  IMACS  28.8 -103.61 1.04  2.60 0.21 -2.25 0.12   1   nan
DESJ235349.19$-$593451.3 358.45498 -59.58093 17.591 17.179  DR1  IMACS  44.7   69.37 1.01  5.50 0.22   nan  nan   0   nan
DESJ235351.19$-$593638.2 358.46329 -59.61062 20.728 20.440  DR1  IMACS   5.3  -66.15 2.13   nan  nan   nan  nan   0   nan
DESJ235352.36$-$593241.7 358.46818 -59.54490 17.569 16.952  DR1  IMACS  49.9    7.18 1.01  5.84 0.21   nan  nan   0   nan
DESJ235355.89$-$593356.5 358.48287 -59.56570 19.194 18.863  DR1  IMACS  16.3  223.94 1.24   nan  nan   nan  nan   0   nan
DESJ235356.99$-$593535.2 358.48745 -59.59310 20.412 19.994  DR1  IMACS   7.5  112.49 1.84  1.79 0.24   nan  nan   0   nan
DESJ235403.32$-$593906.2 358.51383 -59.65172 19.873 19.101  DR1  IMACS  16.6   57.93 1.11  5.72 0.32   nan  nan   0   nan
DESJ235403.81$-$593452.3 358.51589 -59.58118 17.274 16.897  DR1  IMACS  53.7  -20.06 1.01  4.26 0.21   nan  nan   0   nan
DESJ235417.63$-$594033.8 358.57346 -59.67605 20.051 19.197  DR1  IMACS  16.0  140.06 1.15  5.34 0.33   nan  nan   0   nan
DESJ235420.41$-$593913.0 358.58506 -59.65360 20.753 19.959  DR1  IMACS   9.0  186.27 1.45  6.08 0.37   nan  nan   0   nan
DESJ235421.51$-$593432.3 358.58963 -59.57563 19.292 19.026  DR1  IMACS  14.4   14.95 1.17  1.54 0.26   nan  nan   0   nan
DESJ235423.69$-$593710.8 358.59869 -59.61967 20.328 19.548  DR1  IMACS  11.3   91.67 1.21   nan  nan   nan  nan   0   nan
DESJ235425.88$-$594103.3 358.60784 -59.68424 20.288 20.008  DR1  IMACS   6.8 -102.65 2.64   nan  nan   nan  nan   1   nan
DESJ235431.13$-$593830.6 358.62970 -59.64183 19.566 19.138  DR1  IMACS  13.8  194.32 1.42   nan  nan   nan  nan   0   nan
DESJ235435.00$-$593946.0 358.64582 -59.66279 20.695 20.493  DR1  IMACS   4.1 -100.63 3.24   nan  nan   nan  nan   1   nan
DESJ235437.68$-$594025.4 358.65698 -59.67373 18.924 18.334  DR1  IMACS  24.8  213.93 1.04  4.85 0.27   nan  nan   0   nan
DESJ235439.51$-$594118.7 358.66463 -59.68854 19.997 19.611  DR1  IMACS   9.7  -71.48 1.75  1.87 0.29   nan  nan   0   nan
DESJ235440.85$-$593855.2 358.67020 -59.64867 18.320 17.687  DR1  IMACS  35.0   26.19 1.03   nan  nan   nan  nan   0   nan
DESJ235445.01$-$593627.0 358.68756 -59.60750 20.109 19.846  DR1  IMACS   7.2  150.14 1.98   nan  nan   nan  nan   0   nan
DESJ235450.63$-$593840.1 358.71097 -59.64446 20.020 19.772  DR1  IMACS   7.8  161.72 2.12   nan  nan   nan  nan   0   nan
DESJ235453.13$-$593505.4 358.72136 -59.58483 18.436 17.906  DR1  IMACS  29.5   10.98 1.03  5.77 0.24   nan  nan   0   nan
DESJ235455.31$-$593936.2 358.73047 -59.66007 17.791 17.362  DR1  IMACS  39.7   79.52 1.01   nan  nan   nan  nan   0   nan
DESJ235457.62$-$593734.0 358.74009 -59.62612 16.547 15.909  DR1  IMACS  84.9   50.61 1.00  6.04 0.20   nan  nan   0   nan
DESJ235647.22$-$590750.5 359.19676 -59.13069 18.127 17.549  DR1  IMACS  20.4  -50.42 1.22  6.71 0.27   nan  nan   0   nan
DESJ235653.63$-$591038.3 359.22346 -59.17731 18.795 18.467  DR1  IMACS   7.9  170.82 1.35   nan  nan   nan  nan   0   nan
DESJ235705.70$-$591012.0 359.27377 -59.17001 17.856 17.308  DR1  IMACS  11.6  -15.25 1.08   nan  nan   nan  nan   0   nan
DESJ235729.12$-$591048.5 359.37135 -59.18015 19.631 18.860  DR1  IMACS   7.4   25.90 1.47  5.39 0.39   nan  nan   0   nan
DESJ235730.24$-$591015.5 359.37600 -59.17097 17.396 16.957  DR1  IMACS  30.5   96.71 1.03  5.53 0.23   nan  nan   0   nan
DESJ235743.42$-$591459.6 359.43091 -59.24988 19.304 18.848  DR1  IMACS   5.5  159.75 1.81   nan  nan   nan  nan   0   nan
DESJ235755.97$-$591145.3 359.48323 -59.19592 17.112 16.469  DR1  IMACS  43.0  -33.62 1.02  6.19 0.23   nan  nan   0   nan
DESJ235819.25$-$591807.0 359.58019 -59.30193 19.570 19.096  DR1  IMACS   8.2  204.88 1.45   nan  nan   nan  nan   0   nan
DESJ235830.82$-$591323.2 359.62844 -59.22310 17.003 16.601  DR1  IMACS  37.8   33.13 1.01  4.31 0.22   nan  nan   0   nan
DESJ235832.61$-$591636.1 359.63588 -59.27668 19.722 19.424  DR1  IMACS   7.6  165.13 1.77   nan  nan   nan  nan   0   nan
DESJ235838.35$-$591644.1 359.65979 -59.27890 18.884 18.461  DR1  IMACS  16.3  307.96 1.17  2.16 0.36   nan  nan   0   nan
DESJ235841.76$-$592113.7 359.67402 -59.35379 18.937 18.442  DR1  IMACS   7.3   -1.39 1.47   nan  nan   nan  nan   0   nan
DESJ235841.80$-$591541.5 359.67416 -59.26152 17.370 16.750  DR1  IMACS  44.2    0.95 1.01  3.90 0.22   nan  nan   0   nan
DESJ235842.27$-$592122.0 359.67614 -59.35612 16.420 15.682  DR1  IMACS  44.6   77.55 1.01   nan  nan   nan  nan   0   nan
DESJ235846.40$-$591907.7 359.69333 -59.31880 16.929 16.273  DR1  IMACS  42.7  -27.67 1.01  5.39 0.22   nan  nan   0   nan
DESJ235847.16$-$592048.2 359.69650 -59.34672 19.815 19.178  DR1  IMACS   6.4  127.41 1.66  3.33 0.46   nan  nan   0   nan
DESJ235850.52$-$591441.8 359.71049 -59.24494 18.771 18.264  DR1  IMACS  15.4  -26.39 1.17  4.50 0.34   nan  nan   0   nan
DESJ235853.41$-$592418.7 359.72254 -59.40520 17.414 16.842  Y2Q  IMACS   7.7   72.79 1.34   nan  nan   nan  nan   0   nan
DESJ235855.20$-$591242.4 359.73001 -59.21177 18.701 18.219  DR1  IMACS   6.6  -74.02 1.52   nan  nan   nan  nan   0   nan
DESJ235859.00$-$591319.4 359.74583 -59.22206 17.385 16.675  DR1  IMACS  22.4   93.39 1.06  6.00 0.29   nan  nan   0   nan
DESJ235903.81$-$591847.9 359.76587 -59.31329 18.556 17.936  DR1  IMACS  22.1   74.15 1.07  5.43 0.28   nan  nan   0   nan
DESJ235904.33$-$591729.9 359.76805 -59.29165 17.843 17.317  DR1  IMACS  32.1  102.48 1.05  5.78 0.24   nan  nan   0   nan
DESJ235904.89$-$591930.3 359.77037 -59.32507 17.769 17.289  DR1  IMACS  30.6  108.81 1.20  5.26 0.24   nan  nan   0   nan
DESJ235905.22$-$591406.6 359.77174 -59.23516 18.704 18.160  Y2Q  IMACS  12.1   42.81 1.19  5.89 0.40   nan  nan   0   nan
DESJ235906.42$-$591246.1 359.77675 -59.21279 18.728 18.209  DR1  IMACS   5.3  172.77 1.64   nan  nan   nan  nan   0   nan
DESJ235909.44$-$591904.6 359.78932 -59.31795 20.082 19.301  DR1  IMACS   8.8  114.24 1.46  5.62 0.44   nan  nan   0   nan

